The Complexity of Constrained Min-Max Optimization

Despite its important applications in Machine Learning, min-max optimization of nonconvex-nonconcave objectives remains elusive. Not only are there no known first-order methods converging even to approximate local min-max points, but the computational complexity of identifying them is also poorly understood. In this paper, we provide a characterization of the computational complexity of the problem, as well as of the limitations of first-order methods in constrained min-max optimization problems with nonconvex-nonconcave objectives and linear constraints. As a warm-up, we show that, even when the objective is a Lipschitz and smooth differentiable function, deciding whether a min-max point exists, in fact even deciding whether an approximate min-max point exists, is NP-hard. More importantly, we show that an approximate local min-max point of large enough approximation is guaranteed to exist, but finding one such point is PPAD-complete. The same is true of computing an approximate fixed point of Gradient Descent/Ascent. An important byproduct of our proof is to establish an unconditional hardness result in the Nemirovsky-Yudin model. We show that, given oracle access to some function $f : P \to [-1, 1]$ and its gradient $\nabla f$, where $P \subseteq [0, 1]^d$ is a known convex polytope, every algorithm that finds a $\varepsilon$-approximate local min-max point needs to make a number of queries that is exponential in at least one of $1/\varepsilon$, $L$, $G$, or $d$, where $L$ and $G$ are respectively the smoothness and Lipschitzness of $f$ and $d$ is the dimension. This comes in sharp contrast to minimization problems, where finding approximate local minima in the same setting can be done with Projected Gradient Descent using $O(L/\varepsilon)$ many queries. Our result is the first to show an exponential separation between these two fundamental optimization problems.

==> Local min max/main-cache.yaml <==
version: 0.12.2
filePath: main.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: false
  $PATH: 'C:\texlive\2016\bin\win32'
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2020-09-20T23:28:59.302Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.tex-ParsedLaTeXMagic:
    timeStamp: 2020-09-20T23:21:50.418Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML':
    timeStamp: 2020-09-20T23:21:50.386Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: false
      $PATH: 'C:\texlive\2016\bin\win32'
    type: ParsedYAML
  main.tex:
    timeStamp: 2020-09-20T23:43:00.333Z
    jobNames: []
    hash: YZdIz0LkGR5T2HZfnzNpZRu/OOPkty2vwkQgTKw5ORY=
    type: LaTeX
    subType: article
  'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml':
    timeStamp: 2020-09-20T23:28:59.332Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  main.blg:
    timeStamp: 2020-09-20T23:29:04.298Z
    jobNames: []
    hash: 9sg2V5jQZgaRV5rjkxQBK5l0vAfNIfMu0J5BzWUVzyY=
    type: BibTeXLog
    subType: BibTeX
  main.log:
    timeStamp: 2020-09-20T23:43:22.743Z
    jobNames: []
    hash: jpY81kYwDCbbRWLsERCclpPGoErWVqmanXrZj9lh4QI=
    type: LaTeXLog
    subType: pdfTeX
  main.fls-ParsedFileListing:
    timeStamp: 2020-09-20T23:22:06.041Z
    jobNames: []
    value:
      messages: []
      inputs:
        - 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc'
        - 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc'
        - 'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm'
        - >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm
        - >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss8.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss9.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmssbx10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\latex-fonts\lasy6.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbx10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmib10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss8.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmssbx10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb'
        - >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb
        - >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msbm10.pfb
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf'
        - 'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def'
        - 'c:\texlive\2016\texmf-dist\tex\generic\ulem\ulem.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\CaseFolding.txt'
        - 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\SpecialCasing.txt'
        - 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\UnicodeData.txt'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\arydshln\arydshln.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\bezos\accents.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cancel\cancel.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\carlisle\remreset.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\comment\comment.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\contour\pdftex.cnt'
        - 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\environ\environ.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\etoolbox\etoolbox.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\dvipsnam.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3-code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\l3pdfmode.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\l3packages\xparse\xparse.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mhsetup.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\md-frame-0.mdf'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ms\ragged2e.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\needspace\needspace.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty'
        - >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty
        - >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\sidecap\sidecap.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\aliasctr.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\parseargs.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-amsthm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-autoref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-listof.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-patch.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-restate.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thmtools.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\xspace.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\trimspaces\trimspaces.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-0.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-32.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\wrapfig\wrapfig.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
        - 'c:\texlive\2016\texmf-dist\web2c\texmf.cnf'
        - 'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map'
        - 'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt'
        - 'c:\texlive\2016\texmf.cnf'
        - color-edits.sty
        - headers\bbhead.tex
        - headers\calhead.tex
        - headers\comphead.tex
        - headers\crypthead.tex
        - headers\head.tex
        - headers\header.tex
        - headers\latthead.tex
        - headers\lrhead.tex
        - headers\marginnotes.tex
        - headers\packages.tex
        - headers\probhead.tex
        - headers\thmhead.tex
        - headers\vecmathead.tex
        - img\2DBiSpernerLarge.png
        - img\Interpolation2D.png
        - img\blackBox.png
        - img\colorsAssignment.png
        - img\diagram_new_normal.png
        - img\easyMinimizationPathMinDP.png
        - img\easyMinimizationPathMinMaxDP.png
        - img\seic3_5.pdf
        - img\smoothStep.pdf
        - img\tirivialToGlobalAllR.png
        - main.aux
        - main.bbl
        - main.out
        - main.tex
        - main.toc
      outputs:
        - main.aux
        - main.log
        - main.out
        - main.pdf
        - main.toc
      calls: []
    type: ParsedFileListing
  main.log-ParsedLaTeXLog:
    timeStamp: 2020-09-20T23:43:22.927Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: 'mathpazo 2005/04/12 PSNFSS-v9.2a Palatino w/ Pazo Math (D.Puga, WaS)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
          log:
            file: main.log
            range:
              start: 28
              end: 28
        - name: pdfTeX
          severity: info
          text: geometry 2010/09/12 v5.6 Page Geometry
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
          log:
            file: main.log
            range:
              start: 31
              end: 31
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
          log:
            file: main.log
            range:
              start: 33
              end: 33
        - name: pdfTeX
          severity: info
          text: ifpdf 2017/03/15 v3.2 Provides the ifpdf switch
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
          log:
            file: main.log
            range:
              start: 36
              end: 36
        - name: pdfTeX
          severity: info
          text: ifvtex 2016/05/16 v1.6 Detect VTeX and its facilities (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
          log:
            file: main.log
            range:
              start: 38
              end: 38
        - severity: info
          name: pdfTeX
          category: Package ifvtex
          text: VTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
          log:
            file: main.log
            range:
              start: 39
              end: 39
        - name: pdfTeX
          severity: info
          text: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
          log:
            file: main.log
            range:
              start: 41
              end: 41
        - name: pdfTeX
          severity: info
          text: babel 2016/04/23 3.9r The Babel package
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
          log:
            file: main.log
            range:
              start: 56
              end: 56
        - name: pdfTeX
          severity: info
          text: inputenc 2015/03/17 v1.2c Input encoding file
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
          log:
            file: main.log
            range:
              start: 68
              end: 68
        - name: pdfTeX
          severity: info
          text: 'ucs 2013/05/11 v2.2 UCS: Unicode input support'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
          log:
            file: main.log
            range:
              start: 74
              end: 74
        - name: pdfTeX
          severity: info
          text: titlesec 2016/03/21 v2.10.2 Sectioning titles
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
          log:
            file: main.log
            range:
              start: 83
              end: 83
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
          log:
            file: main.log
            range:
              start: 94
              end: 94
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Package option `usenames' ignored
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 216
              end: 216
          log:
            file: main.log
            range:
              start: 98
              end: 98
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 225
              end: 225
          log:
            file: main.log
            range:
              start: 99
              end: 99
        - name: pdfTeX
          severity: info
          text: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
          log:
            file: main.log
            range:
              start: 103
              end: 103
        - name: pdfTeX
          severity: info
          text: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
          log:
            file: main.log
            range:
              start: 105
              end: 105
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1348
              end: 1348
          log:
            file: main.log
            range:
              start: 109
              end: 109
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1352
              end: 1352
          log:
            file: main.log
            range:
              start: 110
              end: 110
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1364
              end: 1364
          log:
            file: main.log
            range:
              start: 111
              end: 111
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1366
              end: 1366
          log:
            file: main.log
            range:
              start: 112
              end: 112
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1367
              end: 1367
          log:
            file: main.log
            range:
              start: 113
              end: 113
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1368
              end: 1368
          log:
            file: main.log
            range:
              start: 114
              end: 114
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1369
              end: 1369
          log:
            file: main.log
            range:
              start: 115
              end: 115
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1370
              end: 1370
          log:
            file: main.log
            range:
              start: 116
              end: 116
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1371
              end: 1371
          log:
            file: main.log
            range:
              start: 117
              end: 117
        - name: pdfTeX
          severity: info
          text: 'cmap 2008/03/06 v1.0h CMap support: searchable PDF'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
          log:
            file: main.log
            range:
              start: 121
              end: 121
        - name: pdfTeX
          severity: info
          text: fontenc 2017/02/22 v2.0g Standard LaTeX package
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
          log:
            file: main.log
            range:
              start: 123
              end: 123
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding T1
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
            range:
              start: 48
              end: 48
          log:
            file: main.log
            range:
              start: 126
              end: 126
        - name: pdfTeX
          severity: info
          text: bm 2017/01/16 v1.2c Bold Symbol Support (DPC/FMi)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
          log:
            file: main.log
            range:
              start: 128
              end: 128
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math alphabet \mathbf
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
            range:
              start: 141
              end: 141
          log:
            file: main.log
            range:
              start: 133
              end: 133
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \bm
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
            range:
              start: 207
              end: 207
          log:
            file: main.log
            range:
              start: 134
              end: 134
        - name: pdfTeX
          severity: info
          text: amsmath 2016/11/05 v2.16a AMS math features
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
          log:
            file: main.log
            range:
              start: 136
              end: 136
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
          log:
            file: main.log
            range:
              start: 140
              end: 140
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
          log:
            file: main.log
            range:
              start: 146
              end: 146
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \boldsymbol
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
            range:
              start: 28
              end: 28
          log:
            file: main.log
            range:
              start: 147
              end: 147
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
          log:
            file: main.log
            range:
              start: 150
              end: 150
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 213
              end: 213
          log:
            file: main.log
            range:
              start: 153
              end: 153
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 375
              end: 375
          log:
            file: main.log
            range:
              start: 156
              end: 156
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 472
              end: 472
          log:
            file: main.log
            range:
              start: 159
              end: 159
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 475
              end: 475
          log:
            file: main.log
            range:
              start: 160
              end: 160
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 596
              end: 596
          log:
            file: main.log
            range:
              start: 161
              end: 161
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 712
              end: 712
          log:
            file: main.log
            range:
              start: 165
              end: 165
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 713
              end: 713
          log:
            file: main.log
            range:
              start: 166
              end: 166
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 2817
              end: 2817
          log:
            file: main.log
            range:
              start: 187
              end: 187
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 2818
              end: 2818
          log:
            file: main.log
            range:
              start: 188
              end: 188
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
          log:
            file: main.log
            range:
              start: 190
              end: 190
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 193
              end: 194
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
          log:
            file: main.log
            range:
              start: 196
              end: 196
        - name: pdfTeX
          severity: info
          text: amsthm 2015/03/04 v2.20.2
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
          log:
            file: main.log
            range:
              start: 198
              end: 198
        - name: pdfTeX
          severity: info
          text: dsfont 1995/08/01 v0.1 Double stroke roman fonts
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
          log:
            file: main.log
            range:
              start: 209
              end: 209
        - name: pdfTeX
          severity: info
          text: mathtools 2015/11/12 v1.18 mathematical typesetting tools
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
          log:
            file: main.log
            range:
              start: 211
              end: 211
        - name: pdfTeX
          severity: info
          text: 'calc 2014/10/28 v4.3 Infix arithmetic (KKT,FJ)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
          log:
            file: main.log
            range:
              start: 213
              end: 213
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \setlength
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
            range:
              start: 80
              end: 80
          log:
            file: main.log
            range:
              start: 220
              end: 220
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \addtolength
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 221
              end: 221
        - name: pdfTeX
          severity: info
          text: mhsetup 2010/01/21 v1.2a programming setup (MH)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mhsetup.sty'
          log:
            file: main.log
            range:
              start: 225
              end: 225
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\('isalreadyrobust
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 227
              end: 227
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\)'isalreadyrobust
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 228
              end: 228
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\[''isalreadyrobust'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 229
              end: 229
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\]''isalreadyrobust'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 230
              end: 230
        - name: pdfTeX
          severity: info
          text: 'xspace 2014/10/28 v1.13 Space after command names (DPC,MH)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\xspace.sty'
          log:
            file: main.log
            range:
              start: 241
              end: 241
        - name: pdfTeX
          severity: info
          text: 'graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
          log:
            file: main.log
            range:
              start: 243
              end: 243
        - name: pdfTeX
          severity: info
          text: 'graphics 2016/10/09 v1.0u Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
          log:
            file: main.log
            range:
              start: 245
              end: 245
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
          log:
            file: main.log
            range:
              start: 247
              end: 247
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
            range:
              start: 99
              end: 99
          log:
            file: main.log
            range:
              start: 251
              end: 251
        - name: pdfTeX
          severity: info
          text: subcaption 2016/05/22 v1.1-161 Sub-captions (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
          log:
            file: main.log
            range:
              start: 256
              end: 256
        - name: pdfTeX
          severity: info
          text: caption 2016/02/21 v3.3-144 Customizing captions (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
          log:
            file: main.log
            range:
              start: 258
              end: 258
        - name: pdfTeX
          severity: info
          text: caption3 2016/05/22 v1.7-166 caption3 kernel (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
          log:
            file: main.log
            range:
              start: 260
              end: 260
        - severity: info
          name: pdfTeX
          category: Package caption3
          text: 'TeX engine: e-TeX'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
            range:
              start: 67
              end: 67
          log:
            file: main.log
            range:
              start: 261
              end: 261
        - name: pdfTeX
          severity: info
          text: rotating 2016/08/11 v2.16d rotated objects in LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
          log:
            file: main.log
            range:
              start: 275
              end: 275
        - name: pdfTeX
          severity: info
          text: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
          log:
            file: main.log
            range:
              start: 277
              end: 277
        - name: pdfTeX
          severity: info
          text: float 2001/11/08 v1.3d Float enhancements (AL)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
          log:
            file: main.log
            range:
              start: 285
              end: 285
        - name: pdfTeX
          severity: info
          text: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
          log:
            file: main.log
            range:
              start: 302
              end: 302
        - name: pdfTeX
          severity: info
          text: pgfrcs 2015/08/07 v3.0.1a (rcs-revision 1.31)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex
          log:
            file: main.log
            range:
              start: 304
              end: 304
        - name: pdfTeX
          severity: info
          text: pgf 2015/08/07 v3.0.1a (rcs-revision 1.15)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
          log:
            file: main.log
            range:
              start: 306
              end: 306
        - name: pdfTeX
          severity: info
          text: pgfsys 2014/07/09 v3.0.1a (rcs-revision 1.48)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex
          log:
            file: main.log
            range:
              start: 310
              end: 310
        - name: pdfTeX
          severity: info
          text: pgfcore 2010/04/11 v3.0.1a (rcs-revision 1.7)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex
          log:
            file: main.log
            range:
              start: 351
              end: 351
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-0-65 2007/07/03 v3.0.1a (rcs-revision 1.7)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.st
          log:
            file: main.log
            range:
              start: 469
              end: 469
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-1-18 2007/07/23 v3.0.1a (rcs-revision 1.1)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.st
          log:
            file: main.log
            range:
              start: 475
              end: 475
        - name: pdfTeX
          severity: info
          text: pgffor 2013/12/13 v3.0.1a (rcs-revision 1.25)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex
          log:
            file: main.log
            range:
              start: 482
              end: 482
        - name: pdfTeX
          severity: info
          text: >-
            algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating
            environment
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
          log:
            file: main.log
            range:
              start: 523
              end: 524
        - name: pdfTeX
          severity: info
          text: algpseudocode
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty
          log:
            file: main.log
            range:
              start: 528
              end: 528
        - name: pdfTeX
          severity: info
          text: algorithmicx 2005/04/27 v1.2 Algorithmicx
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
          log:
            file: main.log
            range:
              start: 530
              end: 530
        - name: pdfTeX
          severity: info
          text: listings 2015/06/04 1.6 (Carsten Heinz)
          source:
            file: headers\packages.tex
          log:
            file: main.log
            range:
              start: 565
              end: 565
        - name: pdfTeX
          severity: info
          text: enumitem 2011/09/28 v3.5.2 Customized lists
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
          log:
            file: main.log
            range:
              start: 567
              end: 567
        - name: pdfTeX
          severity: info
          text: hyperref 2017/03/14 v6.85a Hypertext links for LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
          log:
            file: main.log
            range:
              start: 574
              end: 574
        - name: pdfTeX
          severity: info
          text: >-
            hobsub-hyperref 2016/05/16 v1.14 Bundle oberdiek, subset hyperref
            (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 576
              end: 577
        - name: pdfTeX
          severity: info
          text: 'hobsub-generic 2016/05/16 v1.14 Bundle oberdiek, subset generic (HO)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 579
              end: 579
        - name: pdfTeX
          severity: info
          text: hobsub 2016/05/16 v1.14 Construct package bundles (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 580
              end: 580
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `infwarerr' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 581
              end: 581
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ltxcmds' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 582
              end: 582
        - name: pdfTeX
          severity: info
          text: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 583
              end: 583
        - severity: info
          name: pdfTeX
          category: Package ifluatex
          text: LuaTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 584
              end: 584
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ifvtex' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 585
              end: 585
        - name: pdfTeX
          severity: info
          text: intcalc 2016/05/16 v1.2 Expandable calculations with integers (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 586
              end: 586
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ifpdf' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 587
              end: 587
        - name: pdfTeX
          severity: info
          text: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 588
              end: 588
        - severity: info
          name: pdfTeX
          category: Package etexcmds
          text: >-
            Could not find \expanded. That can mean that you are not using
            pdfTeX 1.50 or that some package has redefined \expanded. In the
            latter case, load this package earlier.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 589
              end: 592
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 593
              end: 593
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 594
              end: 594
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2017/03/19 v0.25 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 595
              end: 596
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: LuaTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 597
              end: 597
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 598
              end: 598
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 599
              end: 599
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 600
              end: 600
        - name: pdfTeX
          severity: info
          text: pdfescape 2016/05/16 v1.14 Implements pdfTeX's escape features (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 601
              end: 601
        - name: pdfTeX
          severity: info
          text: >-
            bigintcalc 2016/05/16 v1.4 Expandable calculations on big integers
            (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 602
              end: 603
        - name: pdfTeX
          severity: info
          text: bitset 2016/05/16 v1.2 Handle bit-vector datatype (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 604
              end: 604
        - name: pdfTeX
          severity: info
          text: uniquecounter 2016/05/16 v1.3 Provide unlimited unique counter (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 605
              end: 605
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `hobsub' (already loaded).
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 607
              end: 607
        - name: pdfTeX
          severity: info
          text: letltxmacro 2016/05/16 v1.5 Let assignment for LaTeX macros (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 608
              end: 608
        - name: pdfTeX
          severity: info
          text: hopatch 2016/05/16 v1.3 Wrapper for package hooks (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 609
              end: 609
        - name: pdfTeX
          severity: info
          text: xcolor-patch 2016/05/16 xcolor patch
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 610
              end: 610
        - name: pdfTeX
          severity: info
          text: atveryend 2016/05/16 v1.9 Hooks at the very end of document (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 611
              end: 611
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: \enddocument detected (standard20110627).
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 612
              end: 612
        - name: pdfTeX
          severity: info
          text: atbegshi 2016/06/09 v1.18 At begin shipout hook (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 613
              end: 613
        - name: pdfTeX
          severity: info
          text: refcount 2016/05/16 v3.5 Data extraction from label references (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 614
              end: 614
        - name: pdfTeX
          severity: info
          text: hycolor 2016/05/16 v1.8 Color options for hyperref/bookmark (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 615
              end: 615
        - name: pdfTeX
          severity: info
          text: auxhook 2016/05/16 v1.4 Hooks for auxiliary files (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
          log:
            file: main.log
            range:
              start: 617
              end: 617
        - name: pdfTeX
          severity: info
          text: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
          log:
            file: main.log
            range:
              start: 619
              end: 619
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4498
              end: 4498
          log:
            file: main.log
            range:
              start: 631
              end: 631
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4503
              end: 4503
          log:
            file: main.log
            range:
              start: 632
              end: 632
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4506
              end: 4506
          log:
            file: main.log
            range:
              start: 633
              end: 633
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Plain pages OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4513
              end: 4513
          log:
            file: main.log
            range:
              start: 634
              end: 634
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Backreferencing OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4518
              end: 4518
          log:
            file: main.log
            range:
              start: 635
              end: 635
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Implicit mode ON; LaTeX internals redefined.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
          log:
            file: main.log
            range:
              start: 636
              end: 636
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Bookmarks ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4751
              end: 4751
          log:
            file: main.log
            range:
              start: 637
              end: 637
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
          log:
            file: main.log
            range:
              start: 641
              end: 641
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \url
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 5104
              end: 5104
          log:
            file: main.log
            range:
              start: 643
              end: 643
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6358
              end: 6358
          log:
            file: main.log
            range:
              start: 648
              end: 648
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6363
              end: 6363
          log:
            file: main.log
            range:
              start: 649
              end: 649
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6366
              end: 6366
          log:
            file: main.log
            range:
              start: 650
              end: 650
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: backreferencing OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6373
              end: 6373
          log:
            file: main.log
            range:
              start: 651
              end: 651
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6378
              end: 6378
          log:
            file: main.log
            range:
              start: 652
              end: 652
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring with OCG OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6383
              end: 6383
          log:
            file: main.log
            range:
              start: 653
              end: 653
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: PDF/A mode OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6388
              end: 6388
          log:
            file: main.log
            range:
              start: 654
              end: 654
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6428
              end: 6428
          log:
            file: main.log
            range:
              start: 655
              end: 655
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6432
              end: 6432
          log:
            file: main.log
            range:
              start: 656
              end: 656
        - name: pdfTeX
          severity: info
          text: rerunfilecheck 2016/05/16 v1.8 Rerun checks for auxiliary files (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
          log:
            file: main.log
            range:
              start: 669
              end: 669
        - severity: info
          name: pdfTeX
          category: Package uniquecounter
          text: New unique counter `rerunfilecheck'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
            range:
              start: 282
              end: 282
          log:
            file: main.log
            range:
              start: 670
              end: 671
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `colorlinks' set `true'
          source:
            file: headers\packages.tex
            range:
              start: 50
              end: 50
          log:
            file: main.log
            range:
              start: 675
              end: 675
        - name: pdfTeX
          severity: info
          text: multirow 2016/11/25 v2.2 Span multiple rows of a table
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
          log:
            file: main.log
            range:
              start: 677
              end: 677
        - name: pdfTeX
          severity: info
          text: array 2016/10/06 v2.4d Tabular extension package (FMi)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
          log:
            file: main.log
            range:
              start: 683
              end: 683
        - name: pdfTeX
          severity: info
          text: accents 2006/05/12 v1.3 Math Accent Tools
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\bezos\accents.sty'
          log:
            file: main.log
            range:
              start: 690
              end: 690
        - name: pdfTeX
          severity: info
          text: 'contour 2004/11/18 v2.14 Print contoured text (HH, MH)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.sty'
          log:
            file: main.log
            range:
              start: 697
              end: 697
        - name: pdfTeX
          severity: info
          text: 'mdframed 2013/07/01 1.9b: mdframed'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
          log:
            file: main.log
            range:
              start: 707
              end: 707
        - name: pdfTeX
          severity: info
          text: expl3 2017/03/18 v7019 L3 programming layer (loader)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3.sty'
          log:
            file: main.log
            range:
              start: 710
              end: 710
        - name: pdfTeX
          severity: info
          text: expl3 2017/03/18 v7019 L3 programming layer (code)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3-code.tex'
          log:
            file: main.log
            range:
              start: 712
              end: 712
        - name: pdfTeX
          severity: info
          text: xparse 2017/03/18 v7019 L3 Experimental document command parser
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\l3packages\xparse\xparse.sty'
          log:
            file: main.log
            range:
              start: 811
              end: 811
        - name: pdfTeX
          severity: info
          text: etoolbox 2017/01/02 v2.4 e-TeX tools for LaTeX (JAW)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\etoolbox\etoolbox.sty'
          log:
            file: main.log
            range:
              start: 818
              end: 818
        - name: pdfTeX
          severity: info
          text: zref-abspage 2016/05/21 v2.26 Module abspage for zref (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty'
          log:
            file: main.log
            range:
              start: 821
              end: 821
        - name: pdfTeX
          severity: info
          text: zref-base 2016/05/21 v2.26 Module base for zref (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
          log:
            file: main.log
            range:
              start: 823
              end: 823
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property list: main'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
            range:
              start: 759
              end: 759
          log:
            file: main.log
            range:
              start: 824
              end: 824
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: default'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
            range:
              start: 760
              end: 760
          log:
            file: main.log
            range:
              start: 825
              end: 825
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: page'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
            range:
              start: 761
              end: 761
          log:
            file: main.log
            range:
              start: 826
              end: 826
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: abspage'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty'
            range:
              start: 62
              end: 62
          log:
            file: main.log
            range:
              start: 829
              end: 829
        - name: pdfTeX
          severity: info
          text: needspace 2010/09/12 v1.3d reserve vertical space
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\needspace\needspace.sty'
          log:
            file: main.log
            range:
              start: 831
              end: 831
        - severity: info
          name: pdfTeX
          category: LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
            range:
              start: 601
              end: 601
          text: |-
            "xparse/define-command"
            Defining command \newmdtheoremenv with sig. 'O{} m o m o '.
          log:
            file: main.log
            range:
              start: 915
              end: 919
        - severity: info
          name: pdfTeX
          category: LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
            range:
              start: 701
              end: 701
          text: |-
            "xparse/define-command"
            Defining command \mdtheorem with sig. ' O{} m o m o '.
          log:
            file: main.log
            range:
              start: 920
              end: 924
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: mdf@pagevalue'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
            range:
              start: 895
              end: 895
          log:
            file: main.log
            range:
              start: 929
              end: 929
        - name: pdfTeX
          severity: info
          text: chngcntr 2009/09/02 v1.0a change counter resetting
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
          log:
            file: main.log
            range:
              start: 931
              end: 931
        - name: pdfTeX
          severity: info
          text: soul 2003/11/17 v2.4 letterspacing/underlining (mf)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
          log:
            file: main.log
            range:
              start: 933
              end: 933
        - name: pdfTeX
          severity: info
          text: arydshln 2016/04/28 v1.73
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\arydshln\arydshln.sty'
          log:
            file: main.log
            range:
              start: 944
              end: 944
        - name: pdfTeX
          severity: info
          text: thm-restate 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-restate.sty'
          log:
            file: main.log
            range:
              start: 966
              end: 966
        - name: pdfTeX
          severity: info
          text: thmtools 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thmtools.sty'
          log:
            file: main.log
            range:
              start: 968
              end: 968
        - name: pdfTeX
          severity: info
          text: thm-patch 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-patch.sty'
          log:
            file: main.log
            range:
              start: 972
              end: 972
        - name: pdfTeX
          severity: info
          text: parseargs 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\parseargs.sty'
          log:
            file: main.log
            range:
              start: 974
              end: 974
        - name: pdfTeX
          severity: info
          text: thm-kv 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
          log:
            file: main.log
            range:
              start: 977
              end: 977
        - severity: info
          name: pdfTeX
          category: Package thm-kv
          text: Theorem names will be uppercased
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
            range:
              start: 40
              end: 40
          log:
            file: main.log
            range:
              start: 978
              end: 978
        - severity: info
          name: pdfTeX
          category: Package thm-kv
          text: kvsetkeys patch (v1.16 or later)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
            range:
              start: 156
              end: 156
          log:
            file: main.log
            range:
              start: 979
              end: 979
        - name: pdfTeX
          severity: info
          text: thm-autoref 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-autoref.sty'
          log:
            file: main.log
            range:
              start: 981
              end: 981
        - name: pdfTeX
          severity: info
          text: aliasctr 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\aliasctr.sty'
          log:
            file: main.log
            range:
              start: 983
              end: 983
        - name: pdfTeX
          severity: info
          text: thm-listof 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-listof.sty'
          log:
            file: main.log
            range:
              start: 986
              end: 986
        - name: pdfTeX
          severity: info
          text: thm-amsthm 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-amsthm.sty'
          log:
            file: main.log
            range:
              start: 988
              end: 988
        - name: pdfTeX
          severity: info
          text: cleveref 2013/12/28 v0.19 Intelligent cross-referencing
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
          log:
            file: main.log
            range:
              start: 991
              end: 991
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`hyperref'' support loaded'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 992
              end: 992
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 993
              end: 993
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 994
              end: 994
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \crefrange
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 995
              end: 995
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Crefrange
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 996
              end: 996
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cpageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 997
              end: 997
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cpageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 998
              end: 998
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cpagerefrange
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 999
              end: 999
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cpagerefrange
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 1000
              end: 1000
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \labelcref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 1001
              end: 1001
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \labelcpageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 1002
              end: 1002
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`amsthm'' support loaded'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2858
              end: 2858
          log:
            file: main.log
            range:
              start: 1003
              end: 1003
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`algorithmicx'' support loaded'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2939
              end: 2939
          log:
            file: main.log
            range:
              start: 1004
              end: 1004
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`listings'' support loaded'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2950
              end: 2950
          log:
            file: main.log
            range:
              start: 1005
              end: 1005
        - name: pdfTeX
          severity: info
          text: color-edits
          source:
            file: color-edits.sty
          log:
            file: main.log
            range:
              start: 1007
              end: 1007
        - name: pdfTeX
          severity: info
          text: ulem 2012/05/18
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\ulem\ulem.sty'
          log:
            file: main.log
            range:
              start: 1017
              end: 1017
        - name: pdfTeX
          severity: info
          text: sidecap 2003/06/06 v1.6f SideCap Package (RN/HjG)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\sidecap\sidecap.sty'
          log:
            file: main.log
            range:
              start: 1020
              end: 1020
        - name: pdfTeX
          severity: info
          text: environ 2014/05/04 v0.3 A new way to define environments
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\environ\environ.sty'
          log:
            file: main.log
            range:
              start: 1028
              end: 1028
        - name: pdfTeX
          severity: info
          text: trimspaces 2009/09/17 v1.1 Trim spaces around a token list
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\trimspaces\trimspaces.sty'
          log:
            file: main.log
            range:
              start: 1030
              end: 1030
        - name: pdfTeX
          severity: info
          text: cancel 2013/04/12 v2.2 Cancel math terms
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cancel\cancel.sty'
          log:
            file: main.log
            range:
              start: 1035
              end: 1035
        - name: pdfTeX
          severity: info
          text: wrapfig 2003/01/31 v 3.6
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\wrapfig\wrapfig.sty'
          log:
            file: main.log
            range:
              start: 1042
              end: 1042
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1053
              end: 1054
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1055
              end: 1056
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1057
              end: 1058
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1059
              end: 1060
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1061
              end: 1062
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1063
              end: 1064
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PD1/pdf/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1065
              end: 1066
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for T1+pplx
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1067
              end: 1067
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
          log:
            file: main.log
            range:
              start: 1121
              end: 1121
        - name: pdfTeX
          severity: info
          text: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
          log:
            file: main.log
            range:
              start: 1123
              end: 1123
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
            range:
              start: 438
              end: 438
          log:
            file: main.log
            range:
              start: 1125
              end: 1126
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
            range:
              start: 456
              end: 456
          log:
            file: main.log
            range:
              start: 1127
              end: 1130
        - severity: info
          name: pdfTeX
          category: Package caption
          text: Begin \AtBeginDocument code.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1135
              end: 1135
        - severity: info
          name: pdfTeX
          category: Package caption
          text: float package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1136
              end: 1136
        - severity: info
          name: pdfTeX
          category: Package caption
          text: hyperref package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1137
              end: 1137
        - severity: info
          name: pdfTeX
          category: Package caption
          text: listings package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1138
              end: 1138
        - severity: info
          name: pdfTeX
          category: Package caption
          text: rotating package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1139
              end: 1139
        - severity: info
          name: pdfTeX
          category: Package caption
          text: sidecap package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1140
              end: 1140
        - severity: info
          name: pdfTeX
          category: Package caption
          text: wrapfig package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1141
              end: 1141
        - severity: info
          name: pdfTeX
          category: Package caption
          text: End \AtBeginDocument code.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1142
              end: 1142
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring ON
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1146
              end: 1146
        - name: pdfTeX
          severity: info
          text: nameref 2016/05/21 v2.44 Cross-referencing by name of section
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
          log:
            file: main.log
            range:
              start: 1148
              end: 1148
        - name: pdfTeX
          severity: info
          text: gettitlestring 2016/05/16 v1.5 Cleanup title references (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
          log:
            file: main.log
            range:
              start: 1150
              end: 1150
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1154
              end: 1154
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1155
              end: 1155
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \nameref
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1156
              end: 1156
        - name: pdfTeX
          severity: info
          text: ragged2e 2009/05/21 v2.1 ragged2e Package (MS)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\ragged2e.sty'
          log:
            file: main.log
            range:
              start: 1163
              end: 1163
        - name: pdfTeX
          severity: info
          text: everysel 2011/10/28 v1.2 EverySelectfont Package (MS)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty'
          log:
            file: main.log
            range:
              start: 1165
              end: 1165
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \selectfont
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty'
            range:
              start: 126
              end: 126
          log:
            file: main.log
            range:
              start: 1167
              end: 1167
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+pplx
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1184
              end: 1184
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OML+zplm
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1189
              end: 1189
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMS+zplm
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1194
              end: 1194
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMX+zplm
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1199
              end: 1199
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+zplm
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1204
              end: 1204
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 12.50409pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1209
              end: 1210
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 9.37807pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1211
              end: 1212
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 7.29405pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1213
              end: 1214
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 12.50409pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1215
              end: 1216
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 9.37807pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1217
              end: 1218
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 7.29405pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1219
              end: 1220
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for T1+cmtt
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1221
              end: 1221
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <10> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: main.tex
            range:
              start: 85
              end: 85
          log:
            file: main.log
            range:
              start: 1225
              end: 1226
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 10.42007pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1227
              end: 1228
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 7.91925pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1229
              end: 1230
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 6.25204pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1231
              end: 1232
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 10.42007pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1233
              end: 1234
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 7.91925pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1235
              end: 1236
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 6.25204pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1237
              end: 1238
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <14.4> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: main.tex
            range:
              start: 122
              end: 122
          log:
            file: main.log
            range:
              start: 1242
              end: 1243
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <10.95> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: main.toc
            range:
              start: 2
              end: 2
          log:
            file: main.log
            range:
              start: 1245
              end: 1246
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 11.40997pt.
          source:
            file: main.toc
            range:
              start: 3
              end: 3
          log:
            file: main.log
            range:
              start: 1247
              end: 1248
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 8.33606pt.
          source:
            file: main.toc
            range:
              start: 3
              end: 3
          log:
            file: main.log
            range:
              start: 1249
              end: 1250
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 11.40997pt.
          source:
            file: main.toc
            range:
              start: 3
              end: 3
          log:
            file: main.log
            range:
              start: 1251
              end: 1252
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 8.33606pt.
          source:
            file: main.toc
            range:
              start: 3
              end: 3
          log:
            file: main.log
            range:
              start: 1253
              end: 1254
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+fplmbb
          source:
            file: main.tex
            range:
              start: 137
              end: 137
          log:
            file: main.log
            range:
              start: 1265
              end: 1266
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown definition defaults to 0
          source:
            file: main.tex
            range:
              start: 259
              end: 259
          log:
            file: main.log
            range:
              start: 1275
              end: 1276
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/tirivialToGlobalAllR.png used Requested size: 469.75502pt x
            276.67398pt.
          source:
            file: main.tex
            range:
              start: 320
              end: 320
          log:
            file: main.log
            range:
              start: 1280
              end: 1281
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown inftheorem defaults to 0
          source:
            file: main.tex
            range:
              start: 357
              end: 357
          log:
            file: main.log
            range:
              start: 1282
              end: 1283
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <12> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: main.tex
            range:
              start: 399
              end: 399
          log:
            file: main.log
            range:
              start: 1286
              end: 1287
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/easyMinimizationPathMinDP.png used Requested size: 197.29623pt x
            178.65411pt.
          source:
            file: main.tex
            range:
              start: 514
              end: 514
          log:
            file: main.log
            range:
              start: 1291
              end: 1293
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/easyMinimizationPathMinMaxDP.png used Requested size:
            197.29623pt x 182.12708pt.
          source:
            file: main.tex
            range:
              start: 521
              end: 521
          log:
            file: main.log
            range:
              start: 1297
              end: 1299
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/diagram_new_normal.png used Requested size: 150.32504pt x
            234.39258pt.
          source:
            file: main.tex
            range:
              start: 571
              end: 571
          log:
            file: main.log
            range:
              start: 1303
              end: 1304
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown remark defaults to 0
          source:
            file: main.tex
            range:
              start: 644
              end: 644
          log:
            file: main.log
            range:
              start: 1309
              end: 1310
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 773.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1312
              end: 1314
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 826.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1317
              end: 1319
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown lemma defaults to 0
          source:
            file: main.tex
            range:
              start: 838
              end: 838
          log:
            file: main.log
            range:
              start: 1322
              end: 1323
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1054.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1325
              end: 1327
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1099.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1331
              end: 1333
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1113.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1336
              end: 1338
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1194.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1342
              end: 1344
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1209.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1347
              end: 1349
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown theorem defaults to 0
          source:
            file: main.tex
            range:
              start: 1235
              end: 1235
          log:
            file: main.log
            range:
              start: 1352
              end: 1353
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/2DBiSpernerLarge.png used Requested size: 457.90042pt x
            246.1865pt.
          source:
            file: main.tex
            range:
              start: 1485
              end: 1485
          log:
            file: main.log
            range:
              start: 1358
              end: 1359
        - severity: info
          name: pdfTeX
          category: >-
            [20 <c:/Users/mzampet/Documents/Random/Local min
            max/img/2DBiSpernerLarge.png>]Package mdframed
          text: mdframed detected package amsthm on input line 1548.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1360
              end: 1363
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown claim defaults to 0
          source:
            file: main.tex
            range:
              start: 1622
              end: 1622
          log:
            file: main.log
            range:
              start: 1367
              end: 1368
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/colorsAssignment.png used Requested size: 373.34494pt x
            101.35814pt.
          source:
            file: main.tex
            range:
              start: 1716
              end: 1716
          log:
            file: main.log
            range:
              start: 1372
              end: 1373
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/Interpolation2D.png used Requested size: 444.29022pt x
            187.01726pt.
          source:
            file: main.tex
            range:
              start: 1821
              end: 1821
          log:
            file: main.log
            range:
              start: 1378
              end: 1379
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 2321.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1382
              end: 1384
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 2346.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1388
              end: 1390
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'img/smoothStep.pdf used Requested size: 205.56436pt x 140.5225pt.'
          source:
            file: main.tex
            range:
              start: 2932
              end: 2932
          log:
            file: main.log
            range:
              start: 1397
              end: 1398
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'img/seic3_5.pdf used Requested size: 205.56436pt x 141.32549pt.'
          source:
            file: main.tex
            range:
              start: 2939
              end: 2939
          log:
            file: main.log
            range:
              start: 1402
              end: 1403
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown example defaults to 0
          source:
            file: main.tex
            range:
              start: 2989
              end: 2989
          log:
            file: main.log
            range:
              start: 1405
              end: 1406
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/it' in size <10.95> not available Font shape
            `T1/pplx/b/it' tried instead.
          source:
            file: main.tex
            range:
              start: 3059
              end: 3059
          log:
            file: main.log
            range:
              start: 1409
              end: 1410
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'img/blackBox.png used Requested size: 417.68236pt x 156.10239pt.'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 3227
              end: 3227
          log:
            file: main.log
            range:
              start: 1423
              end: 1424
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown corollary defaults to 0
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 3248
              end: 3248
          log:
            file: main.log
            range:
              start: 1425
              end: 1426
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 3328.
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
          log:
            file: main.log
            range:
              start: 1428
              end: 1430
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 3531.
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
          log:
            file: main.log
            range:
              start: 1455
              end: 1457
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `BeforeClearDocument'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1464
              end: 1464
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AfterLastShipout'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1465
              end: 1465
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtVeryEndDocument'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1467
              end: 1467
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtEndAfterFileList'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1468
              end: 1468
        - severity: info
          name: pdfTeX
          category: Package rerunfilecheck
          text: >-
            File `main.out' has not changed. Checksum:
            D2FF32FA9C2EE4C3A4FE2A9BF974A420;2751.
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
          log:
            file: main.log
            range:
              start: 1470
              end: 1471
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AtVeryVeryEnd'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1472
              end: 1472
      inputs: []
      outputs:
        - main.pdf
      calls: []
    type: ParsedLaTeXLog
  main.blg-ParsedBibTeXLog:
    timeStamp: 2020-09-20T23:21:51.216Z
    jobNames: []
    value:
      messages: []
      inputs:
        - "main.aux\r"
        - "c:\\texlive\\2016\\texmf-dist\\bibtex\\bst\\base\\alpha.bst\r"
        - "refs.bib\r"
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  main.pdf:
    timeStamp: 2020-09-20T23:43:22.741Z
    jobNames: []
    hash: R6HobAwVEnYfE4ApeBU7HOpg18GWGh3R5hBMnxuDvVE=
    type: PortableDocumentFormat
  main.aux:
    timeStamp: 2020-09-20T23:43:22.581Z
    jobNames: []
    hash: oHXgpVqjVyzj38qk5vtaQdDT89Bzat3Loz0RrdbFm9U=
    type: LaTeXAuxilary
  main.fls:
    timeStamp: 2020-09-20T23:43:22.717Z
    jobNames: []
    hash: 3y5Ae/WnkBYATD6/a6k6HrgMgdEEH8GrHZvqnm2x1L4=
    type: FileListing
  main.synctex.gz:
    timeStamp: 2020-09-20T23:43:22.742Z
    jobNames: []
    hash: Ll/J2TRJVO7AhxadT/4mT0gu7XRIVd+1wF0lxx3t1wM=
    type: SyncTeX
  main.aux-ParsedLaTeXAuxilary:
    timeStamp: 2020-09-20T23:22:06.006Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - providecommand
        - providecommand
        - HyperFirstAtBeginDocument
        - global
        - gdef
        - global
        - gdef
        - gdef
        - AtEndDocument
        - let
        - let
        - fi
        - fi
        - global
        - gdef
        - providecommand
        - providecommand
        - citation
        - select@language
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - providecommand
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - bibstyle
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
    type: ParsedLaTeXAuxilary
  'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc':
    timeStamp: 2017-03-27T23:00:36.935Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc':
    timeStamp: 2017-03-27T22:43:26.014Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map':
    timeStamp: 2017-03-27T23:15:43.842Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm':
    timeStamp: 2017-03-28T00:17:56.014Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm':
    timeStamp: 2017-03-28T00:17:56.029Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm':
    timeStamp: 2017-03-28T00:17:56.045Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm':
    timeStamp: 2017-03-28T00:17:56.061Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm':
    timeStamp: 2017-03-28T00:17:56.076Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm':
    timeStamp: 2017-03-28T00:17:56.123Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm':
    timeStamp: 2017-03-28T00:17:56.139Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm':
    timeStamp: 2017-03-28T00:17:56.139Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm':
    timeStamp: 2017-03-28T00:17:56.154Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm':
    timeStamp: 2017-03-28T00:17:56.170Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm':
    timeStamp: 2017-03-28T00:17:56.186Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm':
    timeStamp: 2017-03-28T00:17:56.201Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm':
    timeStamp: 2017-03-27T23:01:32.690Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm':
    timeStamp: 2017-03-27T23:01:33.144Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm':
    timeStamp: 2017-03-27T23:01:33.144Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm':
    timeStamp: 2017-03-27T22:13:54.782Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm':
    timeStamp: 2017-03-27T22:13:54.813Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm':
    timeStamp: 2017-03-27T22:41:08.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm':
    timeStamp: 2017-03-27T22:41:08.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm':
    timeStamp: 2017-03-27T22:41:08.109Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm':
    timeStamp: 2017-03-27T22:41:08.125Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm':
    timeStamp: 2017-03-27T22:41:08.140Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm':
    timeStamp: 2017-03-27T22:41:08.140Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss10.tfm':
    timeStamp: 2017-03-27T22:41:08.187Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss8.tfm':
    timeStamp: 2017-03-27T22:41:08.203Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss9.tfm':
    timeStamp: 2017-03-27T22:41:08.203Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmssbx10.tfm':
    timeStamp: 2017-03-27T22:41:08.203Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm':
    timeStamp: 2017-03-27T22:41:08.234Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\latex-fonts\lasy6.tfm':
    timeStamp: 2017-03-27T23:42:00.429Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm':
    timeStamp: 2017-03-27T23:57:46.684Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb':
    timeStamp: 2017-03-27T22:13:54.829Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbx10.pfb':
    timeStamp: 2017-03-27T22:13:54.829Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb':
    timeStamp: 2017-03-27T22:13:54.907Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb':
    timeStamp: 2017-03-27T22:13:54.954Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmib10.pfb':
    timeStamp: 2017-03-27T22:13:55.001Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb':
    timeStamp: 2017-03-27T22:13:55.001Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss10.pfb':
    timeStamp: 2017-03-27T22:13:55.094Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss8.pfb':
    timeStamp: 2017-03-27T22:13:55.110Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmssbx10.pfb':
    timeStamp: 2017-03-27T22:13:55.141Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb':
    timeStamp: 2017-03-27T22:13:55.188Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb':
    timeStamp: 2017-03-27T22:13:55.688Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msbm10.pfb':
    timeStamp: 2017-03-27T22:13:55.735Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb':
    timeStamp: 2017-03-27T22:43:27.686Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb':
    timeStamp: 2017-03-27T23:17:30.728Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb':
    timeStamp: 2017-03-28T00:17:56.358Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb':
    timeStamp: 2017-03-28T00:17:56.373Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb':
    timeStamp: 2017-03-28T00:17:56.373Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb':
    timeStamp: 2017-03-28T00:17:56.389Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf':
    timeStamp: 2017-03-28T00:17:56.404Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf':
    timeStamp: 2017-03-28T00:17:56.420Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf':
    timeStamp: 2017-03-28T00:17:56.436Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf':
    timeStamp: 2017-03-28T00:17:56.483Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf':
    timeStamp: 2017-03-28T00:17:56.483Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf':
    timeStamp: 2017-03-28T00:17:56.498Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf':
    timeStamp: 2017-03-28T00:17:56.529Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf':
    timeStamp: 2017-03-27T23:57:46.778Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf':
    timeStamp: 2017-03-27T23:57:46.778Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf':
    timeStamp: 2017-03-27T23:57:46.793Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii':
    timeStamp: 2017-03-28T00:06:31.505Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf':
    timeStamp: 2017-03-27T22:21:31.377Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def':
    timeStamp: 2017-03-27T22:21:12.406Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty':
    timeStamp: 2017-03-27T22:21:12.406Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty':
    timeStamp: 2017-03-27T23:30:14.761Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty':
    timeStamp: 2017-03-28T00:14:51.760Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty':
    timeStamp: 2017-03-28T00:14:51.776Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty':
    timeStamp: 2017-03-28T00:14:51.776Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty':
    timeStamp: 2017-03-28T00:14:51.823Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex':
    timeStamp: 2017-03-28T00:21:22.504Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex':
    timeStamp: 2017-03-28T00:21:22.567Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex':
    timeStamp: 2017-03-28T00:21:22.567Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex':
    timeStamp: 2017-03-28T00:21:22.817Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex':
    timeStamp: 2017-03-28T00:21:22.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex':
    timeStamp: 2017-03-28T00:21:23.754Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex':
    timeStamp: 2017-03-28T00:21:23.879Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex':
    timeStamp: 2017-03-28T00:21:23.895Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex':
    timeStamp: 2017-03-28T00:21:23.895Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg':
    timeStamp: 2017-03-28T00:21:23.910Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def':
    timeStamp: 2017-03-28T00:21:23.910Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def':
    timeStamp: 2017-03-28T00:21:23.926Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex':
    timeStamp: 2017-03-28T00:21:23.989Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex':
    timeStamp: 2017-03-28T00:21:23.989Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\ulem\ulem.sty':
    timeStamp: 2017-03-28T01:19:52.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\CaseFolding.txt':
    timeStamp: 2017-03-28T01:21:33.927Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\SpecialCasing.txt':
    timeStamp: 2017-03-28T01:21:33.963Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\UnicodeData.txt':
    timeStamp: 2017-03-28T01:21:33.973Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty':
    timeStamp: 2017-03-27T22:13:08.590Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty':
    timeStamp: 2017-03-27T22:13:08.605Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty':
    timeStamp: 2017-03-27T22:13:09.808Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty':
    timeStamp: 2017-03-27T22:13:44.468Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty':
    timeStamp: 2017-03-27T22:13:55.782Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty':
    timeStamp: 2017-03-27T22:13:55.782Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\arydshln\arydshln.sty':
    timeStamp: 2017-03-27T22:19:52.304Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls':
    timeStamp: 2017-03-27T23:41:06.251Z
    jobNames: []
    type: LaTeXClass
  'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty':
    timeStamp: 2017-03-27T23:41:06.361Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty':
    timeStamp: 2017-03-27T23:41:06.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty':
    timeStamp: 2017-03-27T23:41:06.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo':
    timeStamp: 2017-03-27T23:41:06.579Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd':
    timeStamp: 2017-03-27T23:41:06.611Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def':
    timeStamp: 2017-03-27T23:41:06.626Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\bezos\accents.sty':
    timeStamp: 2017-03-27T22:25:28.214Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cancel\cancel.sty':
    timeStamp: 2017-03-27T22:33:41.750Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\carlisle\remreset.sty':
    timeStamp: 2017-03-27T22:34:04.284Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty':
    timeStamp: 2017-03-27T22:40:10.369Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty':
    timeStamp: 2017-03-27T22:40:59.311Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty':
    timeStamp: 2017-03-27T22:44:06.597Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap':
    timeStamp: 2017-03-27T22:44:06.628Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap':
    timeStamp: 2017-03-27T22:44:06.628Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\comment\comment.sty':
    timeStamp: 2017-03-27T22:46:27.486Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.cfg':
    timeStamp: 2017-03-27T22:50:01.806Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.sty':
    timeStamp: 2017-03-27T22:50:01.806Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\contour\pdftex.cnt':
    timeStamp: 2017-03-27T22:50:01.837Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty':
    timeStamp: 2017-03-27T22:58:05.090Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty':
    timeStamp: 2017-03-27T23:04:23.208Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\environ\environ.sty':
    timeStamp: 2017-03-27T23:04:33.647Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\etoolbox\etoolbox.sty':
    timeStamp: 2017-03-27T23:06:44.426Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty':
    timeStamp: 2017-03-27T23:14:02.894Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty':
    timeStamp: 2017-03-27T23:19:29.350Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg':
    timeStamp: 2017-03-27T23:23:48.518Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg':
    timeStamp: 2017-03-27T23:23:48.518Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def':
    timeStamp: 2017-03-27T23:23:49.971Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\dvipsnam.def':
    timeStamp: 2017-03-27T23:23:37.782Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty':
    timeStamp: 2017-03-27T23:23:37.970Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty':
    timeStamp: 2017-03-27T23:23:37.985Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def':
    timeStamp: 2017-03-27T23:28:09.389Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty':
    timeStamp: 2017-03-27T23:28:09.436Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty':
    timeStamp: 2017-03-27T23:28:09.451Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def':
    timeStamp: 2017-03-27T23:28:09.467Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3-code.tex':
    timeStamp: 2017-03-27T23:39:57.791Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3.sty':
    timeStamp: 2017-03-27T23:39:57.807Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\l3pdfmode.def':
    timeStamp: 2017-03-27T23:39:57.869Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\l3packages\xparse\xparse.sty':
    timeStamp: 2017-03-27T23:40:21.622Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg':
    timeStamp: 2017-03-27T23:43:20.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg':
    timeStamp: 2017-03-27T23:43:20.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg':
    timeStamp: 2017-03-27T23:48:11.514Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty':
    timeStamp: 2017-03-27T23:48:11.514Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty':
    timeStamp: 2017-03-27T23:48:11.530Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty':
    timeStamp: 2017-03-27T23:58:04.389Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mhsetup.sty':
    timeStamp: 2017-03-27T23:58:04.389Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mdframed\md-frame-0.mdf':
    timeStamp: 2017-03-27T23:58:53.957Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty':
    timeStamp: 2017-03-27T23:58:53.988Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap':
    timeStamp: 2017-03-28T00:04:08.146Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap':
    timeStamp: 2017-03-28T00:04:08.162Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap':
    timeStamp: 2017-03-28T00:04:08.162Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty':
    timeStamp: 2017-03-28T00:06:33.927Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty':
    timeStamp: 2017-03-28T00:06:33.927Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ms\ragged2e.sty':
    timeStamp: 2017-03-28T00:06:33.927Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty':
    timeStamp: 2017-03-28T00:07:36.730Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\needspace\needspace.sty':
    timeStamp: 2017-03-28T00:11:11.940Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty':
    timeStamp: 2017-03-28T00:14:52.073Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty':
    timeStamp: 2017-03-28T00:14:52.135Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty':
    timeStamp: 2017-03-28T00:14:52.135Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty':
    timeStamp: 2017-03-28T00:14:52.198Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty':
    timeStamp: 2017-03-28T00:14:52.260Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty':
    timeStamp: 2017-03-28T00:14:52.416Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty':
    timeStamp: 2017-03-28T00:14:52.432Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty':
    timeStamp: 2017-03-28T00:21:24.020Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty':
    timeStamp: 2017-03-28T00:21:24.051Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty':
    timeStamp: 2017-03-28T00:21:24.067Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty':
    timeStamp: 2017-03-28T00:21:24.067Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty':
    timeStamp: 2017-03-28T00:21:24.145Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty':
    timeStamp: 2017-03-28T00:21:24.145Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty':
    timeStamp: 2017-03-28T00:21:24.161Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty':
    timeStamp: 2017-03-28T00:21:24.161Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty':
    timeStamp: 2017-03-28T00:21:24.176Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty':
    timeStamp: 2017-03-28T00:21:24.176Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty':
    timeStamp: 2017-03-28T00:28:28.189Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd':
    timeStamp: 2017-03-28T00:28:28.236Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd':
    timeStamp: 2017-03-28T00:28:28.267Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd':
    timeStamp: 2017-03-28T00:28:28.283Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd':
    timeStamp: 2017-03-28T00:28:28.299Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd':
    timeStamp: 2017-03-28T00:28:28.330Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd':
    timeStamp: 2017-03-28T00:28:28.361Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd':
    timeStamp: 2017-03-28T00:28:28.424Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\sidecap\sidecap.sty':
    timeStamp: 2017-03-28T00:51:58.192Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty':
    timeStamp: 2017-03-28T00:53:48.660Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\aliasctr.sty':
    timeStamp: 2017-03-28T01:08:56.604Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\parseargs.sty':
    timeStamp: 2017-03-28T01:08:56.606Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-amsthm.sty':
    timeStamp: 2017-03-28T01:08:56.608Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-autoref.sty':
    timeStamp: 2017-03-28T01:08:56.635Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty':
    timeStamp: 2017-03-28T01:08:56.639Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-listof.sty':
    timeStamp: 2017-03-28T01:08:56.641Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-patch.sty':
    timeStamp: 2017-03-28T01:08:56.650Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-restate.sty':
    timeStamp: 2017-03-28T01:08:56.653Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thmtools.sty':
    timeStamp: 2017-03-28T01:08:56.666Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty':
    timeStamp: 2017-03-28T01:11:42.965Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty':
    timeStamp: 2017-03-28T01:13:58.944Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty':
    timeStamp: 2017-03-28T01:13:58.946Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty':
    timeStamp: 2017-03-28T01:13:58.973Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\xspace.sty':
    timeStamp: 2017-03-28T01:13:59.085Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\trimspaces\trimspaces.sty':
    timeStamp: 2017-03-28T01:15:43.629Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-0.def':
    timeStamp: 2017-03-28T01:18:50.528Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-32.def':
    timeStamp: 2017-03-28T01:18:51.135Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def':
    timeStamp: 2017-03-28T01:18:51.342Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty':
    timeStamp: 2017-03-28T01:18:51.352Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def':
    timeStamp: 2017-03-28T01:18:51.355Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def':
    timeStamp: 2017-03-28T01:18:51.368Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty':
    timeStamp: 2017-03-28T01:22:56.326Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\wrapfig\wrapfig.sty':
    timeStamp: 2017-03-28T01:28:14.042Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty':
    timeStamp: 2017-03-28T01:28:50.881Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\web2c\texmf.cnf':
    timeStamp: 2017-03-27T23:38:43.299Z
    jobNames: []
  'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map':
    timeStamp: 2017-03-28T01:35:54.000Z
    jobNames: []
  'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt':
    timeStamp: 2017-03-28T01:41:22.371Z
    jobNames: []
  'c:\texlive\2016\texmf.cnf':
    timeStamp: 2017-03-28T01:34:44.913Z
    jobNames: []
  color-edits.sty:
    timeStamp: 2020-09-20T23:17:37.189Z
    jobNames: []
    hash: gWiiXRLVi7wm9pb4n0Wig4bTlAuNYyC8WFBaUhViCLs=
    type: LaTeXStyle
  headers\bbhead.tex:
    timeStamp: 2020-09-20T23:17:37.280Z
    jobNames: []
    hash: klCeGslVCcKe8UiuHO/MbzzpWHLc2xBbhwKnz+fQ3j0=
    type: TeX
  headers\calhead.tex:
    timeStamp: 2020-09-20T23:17:37.582Z
    jobNames: []
    hash: mNqyM70YP26Nka/ebN9zO659hZuRhQiyVc4J+wcjGWA=
    type: TeX
  headers\comphead.tex:
    timeStamp: 2020-09-20T23:17:37.319Z
    jobNames: []
    hash: KTMhbGtfHInZxXJXrZF+nqgkHUuDp5aHs/jM7fiyKI0=
    type: TeX
  headers\crypthead.tex:
    timeStamp: 2020-09-20T23:17:37.363Z
    jobNames: []
    hash: myFk8n0VoN++2UwdwXLAOjg1cA7VUa4S8K/Et5H9OqM=
    type: TeX
  headers\head.tex:
    timeStamp: 2020-09-20T23:17:37.392Z
    jobNames: []
    hash: u6OkoJaksqDPIAylBJeKY7luyD6QV7rfXY31bbvm74I=
    type: TeX
  headers\header.tex:
    timeStamp: 2020-09-20T23:17:37.416Z
    jobNames: []
    hash: z642HWvFRM7xKbbV7TTFaj4DDKluj/hyo03EG5qYyps=
    type: TeX
  headers\latthead.tex:
    timeStamp: 2020-09-20T23:17:37.438Z
    jobNames: []
    hash: HbjIaveLsfUp44wa/AhiTIm/BqS752bLizukhz3Y/9M=
    type: TeX
  headers\lrhead.tex:
    timeStamp: 2020-09-20T23:17:37.462Z
    jobNames: []
    hash: 6JBZB3UmWDaOY/tUPGEa0mHdxwNiD13PwdHvoAboxDc=
    type: TeX
  headers\marginnotes.tex:
    timeStamp: 2020-09-20T23:17:37.485Z
    jobNames: []
    hash: EhRvZNQbOTVqcP6aYe9JBs+mY6k5VoK61JXqdj70sNk=
    type: TeX
  headers\packages.tex:
    timeStamp: 2020-09-20T23:17:37.508Z
    jobNames: []
    hash: BLfQIWsHWmoGftRiPQ0QE30MkYkfWwitRgn7SBiU2Pw=
    type: TeX
  headers\probhead.tex:
    timeStamp: 2020-09-20T23:17:37.531Z
    jobNames: []
    hash: Mt+NdBex/7BOE0CbPQIa0eOJUxmIkXXNP4/VzUaKtgg=
    type: TeX
  headers\thmhead.tex:
    timeStamp: 2020-09-20T23:17:37.556Z
    jobNames: []
    hash: HrnAEDOyNgvYkykFv22/axQ90Hbu0OO1XrwYCsaCfLE=
    type: TeX
  headers\vecmathead.tex:
    timeStamp: 2020-09-20T23:17:37.244Z
    jobNames: []
    hash: iTRFXQ//sy383Xv7d6XLWPJnlCW7FjpE/j8rS69ZTqo=
    type: TeX
  img\2DBiSpernerLarge.png:
    timeStamp: 2020-09-20T23:24:54.278Z
    jobNames: []
    hash: HCQyCIZAkpcnYana4FVefaWrdtL0TLvlnYJ/q7lye4o=
  img\Interpolation2D.png:
    timeStamp: 2020-09-20T23:25:42.301Z
    jobNames: []
    hash: ycHOpwrWaVhDTAMYmw3SAP8o664gFsMXjVAW2r0mcko=
  img\blackBox.png:
    timeStamp: 2020-09-20T23:26:07.942Z
    jobNames: []
    hash: n47TSaxpAmvgpaDW+VjSG0+4NHYa/foYvqetSy24jYE=
  img\colorsAssignment.png:
    timeStamp: 2020-09-20T23:25:24.196Z
    jobNames: []
    hash: xQQalqr0RRyWutRqo7EEpkjpP3N5pPiaE4hGMeIFA/k=
  img\diagram_new_normal.png:
    timeStamp: 2020-09-20T23:17:38.001Z
    jobNames: []
    hash: mIHlkv44pUetvhCp4XU+YiLzWzy5qFMCGLC7D+2cZYw=
  img\easyMinimizationPathMinDP.png:
    timeStamp: 2020-09-20T23:17:38.085Z
    jobNames: []
    hash: qTsFhQUXDcPdnTLAu0guBZitAovwd8qwB9IhZX5/oQA=
  img\easyMinimizationPathMinMaxDP.png:
    timeStamp: 2020-09-20T23:17:38.102Z
    jobNames: []
    hash: M4h36p2jVdVry3Hmt2LBNKEbCfnhIApaqPsB+3811Rs=
  img\seic3_5.pdf:
    timeStamp: 2020-09-20T23:38:05.599Z
    jobNames: []
    hash: VCbK+2fkcvNT8lH0EpPLachCLL78MgY2nnjtmFaxNj0=
    type: PortableDocumentFormat
  img\smoothStep.pdf:
    timeStamp: 2020-09-20T23:17:37.842Z
    jobNames: []
    hash: 3p30Q5+AKaaIYNR/IFTqgJxF6vZ3NeRDMvtPXegSMHI=
    type: PortableDocumentFormat
  img\tirivialToGlobalAllR.png:
    timeStamp: 2020-09-20T23:24:29.224Z
    jobNames: []
    hash: /iOtd2XXxMRSxuVFrHJh+ZPDP4A4sSdTQohxgDVvZqg=
  main.bbl:
    timeStamp: 2020-09-20T23:42:51.628Z
    jobNames: []
    hash: LciAkpIAGCKR15p1R2G3gROollMyF+LT8DWEMDBKT5A=
  main.out:
    timeStamp: 2020-09-20T23:43:22.602Z
    jobNames: []
    hash: qAXWHQKyFZZ+pwGeSf49nVDm5ZU+EttHqH74nGj/JRg=
    type: OUT
  main.toc:
    timeStamp: 2020-09-20T23:43:22.603Z
    jobNames: []
    hash: ins2oW7mE5u4q3iy5aMjWq6Vsnch7UGA2l/gjKNyOEA=
    type: TableOfContents
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml'
        type: default
    outputs:
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs:
      - file: main.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
      - file: main.fls-ParsedFileListing
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.aux
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss8.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss9.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmssbx10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\latex-fonts\lasy6.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbx10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmib10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss8.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmssbx10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msbm10.pfb
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\ulem\ulem.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\CaseFolding.txt'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\SpecialCasing.txt'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\UnicodeData.txt'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\arydshln\arydshln.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\bezos\accents.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cancel\cancel.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\carlisle\remreset.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\comment\comment.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\contour\pdftex.cnt'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\environ\environ.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\etoolbox\etoolbox.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\dvipsnam.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3-code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\l3pdfmode.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\l3packages\xparse\xparse.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mhsetup.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\md-frame-0.mdf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\ragged2e.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\needspace\needspace.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\sidecap\sidecap.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\aliasctr.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\parseargs.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-amsthm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-autoref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-listof.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-patch.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-restate.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thmtools.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\xspace.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\trimspaces\trimspaces.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-0.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-32.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\wrapfig\wrapfig.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\web2c\texmf.cnf'
        type: default
      - file: 'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map'
        type: default
      - file: 'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt'
        type: default
      - file: 'c:\texlive\2016\texmf.cnf'
        type: default
      - file: color-edits.sty
        type: default
      - file: headers\bbhead.tex
        type: default
      - file: headers\calhead.tex
        type: default
      - file: headers\comphead.tex
        type: default
      - file: headers\crypthead.tex
        type: default
      - file: headers\head.tex
        type: default
      - file: headers\header.tex
        type: default
      - file: headers\latthead.tex
        type: default
      - file: headers\lrhead.tex
        type: default
      - file: headers\marginnotes.tex
        type: default
      - file: headers\packages.tex
        type: default
      - file: headers\probhead.tex
        type: default
      - file: headers\thmhead.tex
        type: default
      - file: headers\vecmathead.tex
        type: default
      - file: img\2DBiSpernerLarge.png
        type: default
      - file: img\Interpolation2D.png
        type: default
      - file: img\blackBox.png
        type: default
      - file: img\colorsAssignment.png
        type: default
      - file: img\diagram_new_normal.png
        type: default
      - file: img\easyMinimizationPathMinDP.png
        type: default
      - file: img\easyMinimizationPathMinMaxDP.png
        type: default
      - file: img\seic3_5.pdf
        type: default
      - file: img\smoothStep.pdf
        type: default
      - file: img\tirivialToGlobalAllR.png
        type: default
      - file: main.bbl
        type: default
      - file: main.out
        type: default
      - file: main.toc
        type: default
    outputs:
      - file: main.pdf
        type: target
      - file: main.aux
        type: default
      - file: main.fls
        type: default
      - file: main.log
        type: default
      - file: main.synctex.gz
        type: target
      - file: main.out
        type: default
      - file: main.toc
        type: default
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - main.aux
    inputs:
      - file: main.aux
        type: default
    outputs:
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - main.fls
    inputs:
      - file: main.fls
        type: default
    outputs:
      - file: main.fls-ParsedFileListing
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - main.aux
      - main.aux-ParsedLaTeXAuxilary
    inputs:
      - file: main.aux
        type: default
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs:
      - file: main.bbl
        type: default
      - file: main.blg
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.log-ParsedLaTeXLog
    inputs:
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.blg-ParsedBibTeXLog
    inputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []


==> main-cache.yaml <==
version: 0.12.2
filePath: main.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: false
  $PATH: 'C:\texlive\2016\bin\win32'
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2020-09-20T23:28:59.302Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.tex-ParsedLaTeXMagic:
    timeStamp: 2020-09-20T23:21:50.418Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML':
    timeStamp: 2020-09-20T23:21:50.386Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: false
      $PATH: 'C:\texlive\2016\bin\win32'
    type: ParsedYAML
  main.tex:
    timeStamp: 2020-09-20T23:43:00.333Z
    jobNames: []
    hash: YZdIz0LkGR5T2HZfnzNpZRu/OOPkty2vwkQgTKw5ORY=
    type: LaTeX
    subType: article
  'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml':
    timeStamp: 2020-09-20T23:28:59.332Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  main.blg:
    timeStamp: 2020-09-20T23:29:04.298Z
    jobNames: []
    hash: 9sg2V5jQZgaRV5rjkxQBK5l0vAfNIfMu0J5BzWUVzyY=
    type: BibTeXLog
    subType: BibTeX
  main.log:
    timeStamp: 2020-09-20T23:43:22.743Z
    jobNames: []
    hash: jpY81kYwDCbbRWLsERCclpPGoErWVqmanXrZj9lh4QI=
    type: LaTeXLog
    subType: pdfTeX
  main.fls-ParsedFileListing:
    timeStamp: 2020-09-20T23:22:06.041Z
    jobNames: []
    value:
      messages: []
      inputs:
        - 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc'
        - 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc'
        - 'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm'
        - >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm
        - >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss8.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss9.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmssbx10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\latex-fonts\lasy6.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbx10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmib10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss8.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmssbx10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb'
        - >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb
        - >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msbm10.pfb
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf'
        - 'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def'
        - 'c:\texlive\2016\texmf-dist\tex\generic\ulem\ulem.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\CaseFolding.txt'
        - 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\SpecialCasing.txt'
        - 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\UnicodeData.txt'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\arydshln\arydshln.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\bezos\accents.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cancel\cancel.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\carlisle\remreset.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\comment\comment.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\contour\pdftex.cnt'
        - 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\environ\environ.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\etoolbox\etoolbox.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\dvipsnam.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3-code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\l3pdfmode.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\l3packages\xparse\xparse.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mhsetup.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\md-frame-0.mdf'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ms\ragged2e.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\needspace\needspace.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty'
        - >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty
        - >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\sidecap\sidecap.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\aliasctr.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\parseargs.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-amsthm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-autoref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-listof.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-patch.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-restate.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thmtools.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\xspace.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\trimspaces\trimspaces.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-0.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-32.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\wrapfig\wrapfig.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
        - 'c:\texlive\2016\texmf-dist\web2c\texmf.cnf'
        - 'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map'
        - 'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt'
        - 'c:\texlive\2016\texmf.cnf'
        - color-edits.sty
        - headers\bbhead.tex
        - headers\calhead.tex
        - headers\comphead.tex
        - headers\crypthead.tex
        - headers\head.tex
        - headers\header.tex
        - headers\latthead.tex
        - headers\lrhead.tex
        - headers\marginnotes.tex
        - headers\packages.tex
        - headers\probhead.tex
        - headers\thmhead.tex
        - headers\vecmathead.tex
        - img\2DBiSpernerLarge.png
        - img\Interpolation2D.png
        - img\blackBox.png
        - img\colorsAssignment.png
        - img\diagram_new_normal.png
        - img\easyMinimizationPathMinDP.png
        - img\easyMinimizationPathMinMaxDP.png
        - img\seic3_5.pdf
        - img\smoothStep.pdf
        - img\tirivialToGlobalAllR.png
        - main.aux
        - main.bbl
        - main.out
        - main.tex
        - main.toc
      outputs:
        - main.aux
        - main.log
        - main.out
        - main.pdf
        - main.toc
      calls: []
    type: ParsedFileListing
  main.log-ParsedLaTeXLog:
    timeStamp: 2020-09-20T23:43:22.927Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: 'mathpazo 2005/04/12 PSNFSS-v9.2a Palatino w/ Pazo Math (D.Puga, WaS)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
          log:
            file: main.log
            range:
              start: 28
              end: 28
        - name: pdfTeX
          severity: info
          text: geometry 2010/09/12 v5.6 Page Geometry
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
          log:
            file: main.log
            range:
              start: 31
              end: 31
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
          log:
            file: main.log
            range:
              start: 33
              end: 33
        - name: pdfTeX
          severity: info
          text: ifpdf 2017/03/15 v3.2 Provides the ifpdf switch
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
          log:
            file: main.log
            range:
              start: 36
              end: 36
        - name: pdfTeX
          severity: info
          text: ifvtex 2016/05/16 v1.6 Detect VTeX and its facilities (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
          log:
            file: main.log
            range:
              start: 38
              end: 38
        - severity: info
          name: pdfTeX
          category: Package ifvtex
          text: VTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
          log:
            file: main.log
            range:
              start: 39
              end: 39
        - name: pdfTeX
          severity: info
          text: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
          log:
            file: main.log
            range:
              start: 41
              end: 41
        - name: pdfTeX
          severity: info
          text: babel 2016/04/23 3.9r The Babel package
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
          log:
            file: main.log
            range:
              start: 56
              end: 56
        - name: pdfTeX
          severity: info
          text: inputenc 2015/03/17 v1.2c Input encoding file
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
          log:
            file: main.log
            range:
              start: 68
              end: 68
        - name: pdfTeX
          severity: info
          text: 'ucs 2013/05/11 v2.2 UCS: Unicode input support'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
          log:
            file: main.log
            range:
              start: 74
              end: 74
        - name: pdfTeX
          severity: info
          text: titlesec 2016/03/21 v2.10.2 Sectioning titles
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
          log:
            file: main.log
            range:
              start: 83
              end: 83
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
          log:
            file: main.log
            range:
              start: 94
              end: 94
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Package option `usenames' ignored
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 216
              end: 216
          log:
            file: main.log
            range:
              start: 98
              end: 98
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 225
              end: 225
          log:
            file: main.log
            range:
              start: 99
              end: 99
        - name: pdfTeX
          severity: info
          text: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
          log:
            file: main.log
            range:
              start: 103
              end: 103
        - name: pdfTeX
          severity: info
          text: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
          log:
            file: main.log
            range:
              start: 105
              end: 105
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1348
              end: 1348
          log:
            file: main.log
            range:
              start: 109
              end: 109
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1352
              end: 1352
          log:
            file: main.log
            range:
              start: 110
              end: 110
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1364
              end: 1364
          log:
            file: main.log
            range:
              start: 111
              end: 111
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1366
              end: 1366
          log:
            file: main.log
            range:
              start: 112
              end: 112
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1367
              end: 1367
          log:
            file: main.log
            range:
              start: 113
              end: 113
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1368
              end: 1368
          log:
            file: main.log
            range:
              start: 114
              end: 114
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1369
              end: 1369
          log:
            file: main.log
            range:
              start: 115
              end: 115
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1370
              end: 1370
          log:
            file: main.log
            range:
              start: 116
              end: 116
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1371
              end: 1371
          log:
            file: main.log
            range:
              start: 117
              end: 117
        - name: pdfTeX
          severity: info
          text: 'cmap 2008/03/06 v1.0h CMap support: searchable PDF'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
          log:
            file: main.log
            range:
              start: 121
              end: 121
        - name: pdfTeX
          severity: info
          text: fontenc 2017/02/22 v2.0g Standard LaTeX package
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
          log:
            file: main.log
            range:
              start: 123
              end: 123
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding T1
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
            range:
              start: 48
              end: 48
          log:
            file: main.log
            range:
              start: 126
              end: 126
        - name: pdfTeX
          severity: info
          text: bm 2017/01/16 v1.2c Bold Symbol Support (DPC/FMi)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
          log:
            file: main.log
            range:
              start: 128
              end: 128
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math alphabet \mathbf
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
            range:
              start: 141
              end: 141
          log:
            file: main.log
            range:
              start: 133
              end: 133
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \bm
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
            range:
              start: 207
              end: 207
          log:
            file: main.log
            range:
              start: 134
              end: 134
        - name: pdfTeX
          severity: info
          text: amsmath 2016/11/05 v2.16a AMS math features
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
          log:
            file: main.log
            range:
              start: 136
              end: 136
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
          log:
            file: main.log
            range:
              start: 140
              end: 140
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
          log:
            file: main.log
            range:
              start: 146
              end: 146
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \boldsymbol
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
            range:
              start: 28
              end: 28
          log:
            file: main.log
            range:
              start: 147
              end: 147
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
          log:
            file: main.log
            range:
              start: 150
              end: 150
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 213
              end: 213
          log:
            file: main.log
            range:
              start: 153
              end: 153
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 375
              end: 375
          log:
            file: main.log
            range:
              start: 156
              end: 156
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 472
              end: 472
          log:
            file: main.log
            range:
              start: 159
              end: 159
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 475
              end: 475
          log:
            file: main.log
            range:
              start: 160
              end: 160
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 596
              end: 596
          log:
            file: main.log
            range:
              start: 161
              end: 161
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 712
              end: 712
          log:
            file: main.log
            range:
              start: 165
              end: 165
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 713
              end: 713
          log:
            file: main.log
            range:
              start: 166
              end: 166
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 2817
              end: 2817
          log:
            file: main.log
            range:
              start: 187
              end: 187
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 2818
              end: 2818
          log:
            file: main.log
            range:
              start: 188
              end: 188
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
          log:
            file: main.log
            range:
              start: 190
              end: 190
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 193
              end: 194
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
          log:
            file: main.log
            range:
              start: 196
              end: 196
        - name: pdfTeX
          severity: info
          text: amsthm 2015/03/04 v2.20.2
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
          log:
            file: main.log
            range:
              start: 198
              end: 198
        - name: pdfTeX
          severity: info
          text: dsfont 1995/08/01 v0.1 Double stroke roman fonts
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
          log:
            file: main.log
            range:
              start: 209
              end: 209
        - name: pdfTeX
          severity: info
          text: mathtools 2015/11/12 v1.18 mathematical typesetting tools
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
          log:
            file: main.log
            range:
              start: 211
              end: 211
        - name: pdfTeX
          severity: info
          text: 'calc 2014/10/28 v4.3 Infix arithmetic (KKT,FJ)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
          log:
            file: main.log
            range:
              start: 213
              end: 213
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \setlength
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
            range:
              start: 80
              end: 80
          log:
            file: main.log
            range:
              start: 220
              end: 220
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \addtolength
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 221
              end: 221
        - name: pdfTeX
          severity: info
          text: mhsetup 2010/01/21 v1.2a programming setup (MH)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mhsetup.sty'
          log:
            file: main.log
            range:
              start: 225
              end: 225
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\('isalreadyrobust
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 227
              end: 227
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\)'isalreadyrobust
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 228
              end: 228
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\[''isalreadyrobust'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 229
              end: 229
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\]''isalreadyrobust'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 230
              end: 230
        - name: pdfTeX
          severity: info
          text: 'xspace 2014/10/28 v1.13 Space after command names (DPC,MH)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\xspace.sty'
          log:
            file: main.log
            range:
              start: 241
              end: 241
        - name: pdfTeX
          severity: info
          text: 'graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
          log:
            file: main.log
            range:
              start: 243
              end: 243
        - name: pdfTeX
          severity: info
          text: 'graphics 2016/10/09 v1.0u Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
          log:
            file: main.log
            range:
              start: 245
              end: 245
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
          log:
            file: main.log
            range:
              start: 247
              end: 247
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
            range:
              start: 99
              end: 99
          log:
            file: main.log
            range:
              start: 251
              end: 251
        - name: pdfTeX
          severity: info
          text: subcaption 2016/05/22 v1.1-161 Sub-captions (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
          log:
            file: main.log
            range:
              start: 256
              end: 256
        - name: pdfTeX
          severity: info
          text: caption 2016/02/21 v3.3-144 Customizing captions (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
          log:
            file: main.log
            range:
              start: 258
              end: 258
        - name: pdfTeX
          severity: info
          text: caption3 2016/05/22 v1.7-166 caption3 kernel (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
          log:
            file: main.log
            range:
              start: 260
              end: 260
        - severity: info
          name: pdfTeX
          category: Package caption3
          text: 'TeX engine: e-TeX'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
            range:
              start: 67
              end: 67
          log:
            file: main.log
            range:
              start: 261
              end: 261
        - name: pdfTeX
          severity: info
          text: rotating 2016/08/11 v2.16d rotated objects in LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
          log:
            file: main.log
            range:
              start: 275
              end: 275
        - name: pdfTeX
          severity: info
          text: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
          log:
            file: main.log
            range:
              start: 277
              end: 277
        - name: pdfTeX
          severity: info
          text: float 2001/11/08 v1.3d Float enhancements (AL)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
          log:
            file: main.log
            range:
              start: 285
              end: 285
        - name: pdfTeX
          severity: info
          text: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
          log:
            file: main.log
            range:
              start: 302
              end: 302
        - name: pdfTeX
          severity: info
          text: pgfrcs 2015/08/07 v3.0.1a (rcs-revision 1.31)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex
          log:
            file: main.log
            range:
              start: 304
              end: 304
        - name: pdfTeX
          severity: info
          text: pgf 2015/08/07 v3.0.1a (rcs-revision 1.15)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
          log:
            file: main.log
            range:
              start: 306
              end: 306
        - name: pdfTeX
          severity: info
          text: pgfsys 2014/07/09 v3.0.1a (rcs-revision 1.48)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex
          log:
            file: main.log
            range:
              start: 310
              end: 310
        - name: pdfTeX
          severity: info
          text: pgfcore 2010/04/11 v3.0.1a (rcs-revision 1.7)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex
          log:
            file: main.log
            range:
              start: 351
              end: 351
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-0-65 2007/07/03 v3.0.1a (rcs-revision 1.7)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.st
          log:
            file: main.log
            range:
              start: 469
              end: 469
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-1-18 2007/07/23 v3.0.1a (rcs-revision 1.1)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.st
          log:
            file: main.log
            range:
              start: 475
              end: 475
        - name: pdfTeX
          severity: info
          text: pgffor 2013/12/13 v3.0.1a (rcs-revision 1.25)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex
          log:
            file: main.log
            range:
              start: 482
              end: 482
        - name: pdfTeX
          severity: info
          text: >-
            algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating
            environment
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
          log:
            file: main.log
            range:
              start: 523
              end: 524
        - name: pdfTeX
          severity: info
          text: algpseudocode
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty
          log:
            file: main.log
            range:
              start: 528
              end: 528
        - name: pdfTeX
          severity: info
          text: algorithmicx 2005/04/27 v1.2 Algorithmicx
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
          log:
            file: main.log
            range:
              start: 530
              end: 530
        - name: pdfTeX
          severity: info
          text: listings 2015/06/04 1.6 (Carsten Heinz)
          source:
            file: headers\packages.tex
          log:
            file: main.log
            range:
              start: 565
              end: 565
        - name: pdfTeX
          severity: info
          text: enumitem 2011/09/28 v3.5.2 Customized lists
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
          log:
            file: main.log
            range:
              start: 567
              end: 567
        - name: pdfTeX
          severity: info
          text: hyperref 2017/03/14 v6.85a Hypertext links for LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
          log:
            file: main.log
            range:
              start: 574
              end: 574
        - name: pdfTeX
          severity: info
          text: >-
            hobsub-hyperref 2016/05/16 v1.14 Bundle oberdiek, subset hyperref
            (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 576
              end: 577
        - name: pdfTeX
          severity: info
          text: 'hobsub-generic 2016/05/16 v1.14 Bundle oberdiek, subset generic (HO)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 579
              end: 579
        - name: pdfTeX
          severity: info
          text: hobsub 2016/05/16 v1.14 Construct package bundles (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 580
              end: 580
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `infwarerr' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 581
              end: 581
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ltxcmds' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 582
              end: 582
        - name: pdfTeX
          severity: info
          text: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 583
              end: 583
        - severity: info
          name: pdfTeX
          category: Package ifluatex
          text: LuaTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 584
              end: 584
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ifvtex' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 585
              end: 585
        - name: pdfTeX
          severity: info
          text: intcalc 2016/05/16 v1.2 Expandable calculations with integers (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 586
              end: 586
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ifpdf' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 587
              end: 587
        - name: pdfTeX
          severity: info
          text: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 588
              end: 588
        - severity: info
          name: pdfTeX
          category: Package etexcmds
          text: >-
            Could not find \expanded. That can mean that you are not using
            pdfTeX 1.50 or that some package has redefined \expanded. In the
            latter case, load this package earlier.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 589
              end: 592
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 593
              end: 593
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 594
              end: 594
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2017/03/19 v0.25 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 595
              end: 596
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: LuaTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 597
              end: 597
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 598
              end: 598
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 599
              end: 599
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 600
              end: 600
        - name: pdfTeX
          severity: info
          text: pdfescape 2016/05/16 v1.14 Implements pdfTeX's escape features (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 601
              end: 601
        - name: pdfTeX
          severity: info
          text: >-
            bigintcalc 2016/05/16 v1.4 Expandable calculations on big integers
            (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 602
              end: 603
        - name: pdfTeX
          severity: info
          text: bitset 2016/05/16 v1.2 Handle bit-vector datatype (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 604
              end: 604
        - name: pdfTeX
          severity: info
          text: uniquecounter 2016/05/16 v1.3 Provide unlimited unique counter (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: main.log
            range:
              start: 605
              end: 605
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `hobsub' (already loaded).
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 607
              end: 607
        - name: pdfTeX
          severity: info
          text: letltxmacro 2016/05/16 v1.5 Let assignment for LaTeX macros (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 608
              end: 608
        - name: pdfTeX
          severity: info
          text: hopatch 2016/05/16 v1.3 Wrapper for package hooks (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 609
              end: 609
        - name: pdfTeX
          severity: info
          text: xcolor-patch 2016/05/16 xcolor patch
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 610
              end: 610
        - name: pdfTeX
          severity: info
          text: atveryend 2016/05/16 v1.9 Hooks at the very end of document (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 611
              end: 611
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: \enddocument detected (standard20110627).
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 612
              end: 612
        - name: pdfTeX
          severity: info
          text: atbegshi 2016/06/09 v1.18 At begin shipout hook (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 613
              end: 613
        - name: pdfTeX
          severity: info
          text: refcount 2016/05/16 v3.5 Data extraction from label references (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 614
              end: 614
        - name: pdfTeX
          severity: info
          text: hycolor 2016/05/16 v1.8 Color options for hyperref/bookmark (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 615
              end: 615
        - name: pdfTeX
          severity: info
          text: auxhook 2016/05/16 v1.4 Hooks for auxiliary files (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
          log:
            file: main.log
            range:
              start: 617
              end: 617
        - name: pdfTeX
          severity: info
          text: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
          log:
            file: main.log
            range:
              start: 619
              end: 619
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4498
              end: 4498
          log:
            file: main.log
            range:
              start: 631
              end: 631
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4503
              end: 4503
          log:
            file: main.log
            range:
              start: 632
              end: 632
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4506
              end: 4506
          log:
            file: main.log
            range:
              start: 633
              end: 633
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Plain pages OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4513
              end: 4513
          log:
            file: main.log
            range:
              start: 634
              end: 634
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Backreferencing OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4518
              end: 4518
          log:
            file: main.log
            range:
              start: 635
              end: 635
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Implicit mode ON; LaTeX internals redefined.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
          log:
            file: main.log
            range:
              start: 636
              end: 636
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Bookmarks ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4751
              end: 4751
          log:
            file: main.log
            range:
              start: 637
              end: 637
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
          log:
            file: main.log
            range:
              start: 641
              end: 641
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \url
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 5104
              end: 5104
          log:
            file: main.log
            range:
              start: 643
              end: 643
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6358
              end: 6358
          log:
            file: main.log
            range:
              start: 648
              end: 648
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6363
              end: 6363
          log:
            file: main.log
            range:
              start: 649
              end: 649
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6366
              end: 6366
          log:
            file: main.log
            range:
              start: 650
              end: 650
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: backreferencing OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6373
              end: 6373
          log:
            file: main.log
            range:
              start: 651
              end: 651
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6378
              end: 6378
          log:
            file: main.log
            range:
              start: 652
              end: 652
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring with OCG OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6383
              end: 6383
          log:
            file: main.log
            range:
              start: 653
              end: 653
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: PDF/A mode OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6388
              end: 6388
          log:
            file: main.log
            range:
              start: 654
              end: 654
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6428
              end: 6428
          log:
            file: main.log
            range:
              start: 655
              end: 655
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6432
              end: 6432
          log:
            file: main.log
            range:
              start: 656
              end: 656
        - name: pdfTeX
          severity: info
          text: rerunfilecheck 2016/05/16 v1.8 Rerun checks for auxiliary files (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
          log:
            file: main.log
            range:
              start: 669
              end: 669
        - severity: info
          name: pdfTeX
          category: Package uniquecounter
          text: New unique counter `rerunfilecheck'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
            range:
              start: 282
              end: 282
          log:
            file: main.log
            range:
              start: 670
              end: 671
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `colorlinks' set `true'
          source:
            file: headers\packages.tex
            range:
              start: 50
              end: 50
          log:
            file: main.log
            range:
              start: 675
              end: 675
        - name: pdfTeX
          severity: info
          text: multirow 2016/11/25 v2.2 Span multiple rows of a table
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
          log:
            file: main.log
            range:
              start: 677
              end: 677
        - name: pdfTeX
          severity: info
          text: array 2016/10/06 v2.4d Tabular extension package (FMi)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
          log:
            file: main.log
            range:
              start: 683
              end: 683
        - name: pdfTeX
          severity: info
          text: accents 2006/05/12 v1.3 Math Accent Tools
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\bezos\accents.sty'
          log:
            file: main.log
            range:
              start: 690
              end: 690
        - name: pdfTeX
          severity: info
          text: 'contour 2004/11/18 v2.14 Print contoured text (HH, MH)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.sty'
          log:
            file: main.log
            range:
              start: 697
              end: 697
        - name: pdfTeX
          severity: info
          text: 'mdframed 2013/07/01 1.9b: mdframed'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
          log:
            file: main.log
            range:
              start: 707
              end: 707
        - name: pdfTeX
          severity: info
          text: expl3 2017/03/18 v7019 L3 programming layer (loader)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3.sty'
          log:
            file: main.log
            range:
              start: 710
              end: 710
        - name: pdfTeX
          severity: info
          text: expl3 2017/03/18 v7019 L3 programming layer (code)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3-code.tex'
          log:
            file: main.log
            range:
              start: 712
              end: 712
        - name: pdfTeX
          severity: info
          text: xparse 2017/03/18 v7019 L3 Experimental document command parser
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\l3packages\xparse\xparse.sty'
          log:
            file: main.log
            range:
              start: 811
              end: 811
        - name: pdfTeX
          severity: info
          text: etoolbox 2017/01/02 v2.4 e-TeX tools for LaTeX (JAW)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\etoolbox\etoolbox.sty'
          log:
            file: main.log
            range:
              start: 818
              end: 818
        - name: pdfTeX
          severity: info
          text: zref-abspage 2016/05/21 v2.26 Module abspage for zref (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty'
          log:
            file: main.log
            range:
              start: 821
              end: 821
        - name: pdfTeX
          severity: info
          text: zref-base 2016/05/21 v2.26 Module base for zref (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
          log:
            file: main.log
            range:
              start: 823
              end: 823
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property list: main'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
            range:
              start: 759
              end: 759
          log:
            file: main.log
            range:
              start: 824
              end: 824
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: default'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
            range:
              start: 760
              end: 760
          log:
            file: main.log
            range:
              start: 825
              end: 825
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: page'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
            range:
              start: 761
              end: 761
          log:
            file: main.log
            range:
              start: 826
              end: 826
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: abspage'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty'
            range:
              start: 62
              end: 62
          log:
            file: main.log
            range:
              start: 829
              end: 829
        - name: pdfTeX
          severity: info
          text: needspace 2010/09/12 v1.3d reserve vertical space
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\needspace\needspace.sty'
          log:
            file: main.log
            range:
              start: 831
              end: 831
        - severity: info
          name: pdfTeX
          category: LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
            range:
              start: 601
              end: 601
          text: |-
            "xparse/define-command"
            Defining command \newmdtheoremenv with sig. 'O{} m o m o '.
          log:
            file: main.log
            range:
              start: 915
              end: 919
        - severity: info
          name: pdfTeX
          category: LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
            range:
              start: 701
              end: 701
          text: |-
            "xparse/define-command"
            Defining command \mdtheorem with sig. ' O{} m o m o '.
          log:
            file: main.log
            range:
              start: 920
              end: 924
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: mdf@pagevalue'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
            range:
              start: 895
              end: 895
          log:
            file: main.log
            range:
              start: 929
              end: 929
        - name: pdfTeX
          severity: info
          text: chngcntr 2009/09/02 v1.0a change counter resetting
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
          log:
            file: main.log
            range:
              start: 931
              end: 931
        - name: pdfTeX
          severity: info
          text: soul 2003/11/17 v2.4 letterspacing/underlining (mf)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
          log:
            file: main.log
            range:
              start: 933
              end: 933
        - name: pdfTeX
          severity: info
          text: arydshln 2016/04/28 v1.73
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\arydshln\arydshln.sty'
          log:
            file: main.log
            range:
              start: 944
              end: 944
        - name: pdfTeX
          severity: info
          text: thm-restate 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-restate.sty'
          log:
            file: main.log
            range:
              start: 966
              end: 966
        - name: pdfTeX
          severity: info
          text: thmtools 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thmtools.sty'
          log:
            file: main.log
            range:
              start: 968
              end: 968
        - name: pdfTeX
          severity: info
          text: thm-patch 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-patch.sty'
          log:
            file: main.log
            range:
              start: 972
              end: 972
        - name: pdfTeX
          severity: info
          text: parseargs 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\parseargs.sty'
          log:
            file: main.log
            range:
              start: 974
              end: 974
        - name: pdfTeX
          severity: info
          text: thm-kv 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
          log:
            file: main.log
            range:
              start: 977
              end: 977
        - severity: info
          name: pdfTeX
          category: Package thm-kv
          text: Theorem names will be uppercased
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
            range:
              start: 40
              end: 40
          log:
            file: main.log
            range:
              start: 978
              end: 978
        - severity: info
          name: pdfTeX
          category: Package thm-kv
          text: kvsetkeys patch (v1.16 or later)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
            range:
              start: 156
              end: 156
          log:
            file: main.log
            range:
              start: 979
              end: 979
        - name: pdfTeX
          severity: info
          text: thm-autoref 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-autoref.sty'
          log:
            file: main.log
            range:
              start: 981
              end: 981
        - name: pdfTeX
          severity: info
          text: aliasctr 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\aliasctr.sty'
          log:
            file: main.log
            range:
              start: 983
              end: 983
        - name: pdfTeX
          severity: info
          text: thm-listof 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-listof.sty'
          log:
            file: main.log
            range:
              start: 986
              end: 986
        - name: pdfTeX
          severity: info
          text: thm-amsthm 2014/04/21 v66
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-amsthm.sty'
          log:
            file: main.log
            range:
              start: 988
              end: 988
        - name: pdfTeX
          severity: info
          text: cleveref 2013/12/28 v0.19 Intelligent cross-referencing
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
          log:
            file: main.log
            range:
              start: 991
              end: 991
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`hyperref'' support loaded'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 992
              end: 992
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 993
              end: 993
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 994
              end: 994
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \crefrange
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 995
              end: 995
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Crefrange
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 996
              end: 996
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cpageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 997
              end: 997
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cpageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 998
              end: 998
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cpagerefrange
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 999
              end: 999
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cpagerefrange
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 1000
              end: 1000
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \labelcref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 1001
              end: 1001
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \labelcpageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2230
              end: 2230
          log:
            file: main.log
            range:
              start: 1002
              end: 1002
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`amsthm'' support loaded'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2858
              end: 2858
          log:
            file: main.log
            range:
              start: 1003
              end: 1003
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`algorithmicx'' support loaded'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2939
              end: 2939
          log:
            file: main.log
            range:
              start: 1004
              end: 1004
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`listings'' support loaded'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
            range:
              start: 2950
              end: 2950
          log:
            file: main.log
            range:
              start: 1005
              end: 1005
        - name: pdfTeX
          severity: info
          text: color-edits
          source:
            file: color-edits.sty
          log:
            file: main.log
            range:
              start: 1007
              end: 1007
        - name: pdfTeX
          severity: info
          text: ulem 2012/05/18
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\ulem\ulem.sty'
          log:
            file: main.log
            range:
              start: 1017
              end: 1017
        - name: pdfTeX
          severity: info
          text: sidecap 2003/06/06 v1.6f SideCap Package (RN/HjG)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\sidecap\sidecap.sty'
          log:
            file: main.log
            range:
              start: 1020
              end: 1020
        - name: pdfTeX
          severity: info
          text: environ 2014/05/04 v0.3 A new way to define environments
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\environ\environ.sty'
          log:
            file: main.log
            range:
              start: 1028
              end: 1028
        - name: pdfTeX
          severity: info
          text: trimspaces 2009/09/17 v1.1 Trim spaces around a token list
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\trimspaces\trimspaces.sty'
          log:
            file: main.log
            range:
              start: 1030
              end: 1030
        - name: pdfTeX
          severity: info
          text: cancel 2013/04/12 v2.2 Cancel math terms
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cancel\cancel.sty'
          log:
            file: main.log
            range:
              start: 1035
              end: 1035
        - name: pdfTeX
          severity: info
          text: wrapfig 2003/01/31 v 3.6
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\wrapfig\wrapfig.sty'
          log:
            file: main.log
            range:
              start: 1042
              end: 1042
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1053
              end: 1054
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1055
              end: 1056
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1057
              end: 1058
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1059
              end: 1060
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1061
              end: 1062
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1063
              end: 1064
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PD1/pdf/m/n ... okay
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1065
              end: 1066
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for T1+pplx
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1067
              end: 1067
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
          log:
            file: main.log
            range:
              start: 1121
              end: 1121
        - name: pdfTeX
          severity: info
          text: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
          log:
            file: main.log
            range:
              start: 1123
              end: 1123
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
            range:
              start: 438
              end: 438
          log:
            file: main.log
            range:
              start: 1125
              end: 1126
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
            range:
              start: 456
              end: 456
          log:
            file: main.log
            range:
              start: 1127
              end: 1130
        - severity: info
          name: pdfTeX
          category: Package caption
          text: Begin \AtBeginDocument code.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1135
              end: 1135
        - severity: info
          name: pdfTeX
          category: Package caption
          text: float package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1136
              end: 1136
        - severity: info
          name: pdfTeX
          category: Package caption
          text: hyperref package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1137
              end: 1137
        - severity: info
          name: pdfTeX
          category: Package caption
          text: listings package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1138
              end: 1138
        - severity: info
          name: pdfTeX
          category: Package caption
          text: rotating package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1139
              end: 1139
        - severity: info
          name: pdfTeX
          category: Package caption
          text: sidecap package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1140
              end: 1140
        - severity: info
          name: pdfTeX
          category: Package caption
          text: wrapfig package is loaded.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1141
              end: 1141
        - severity: info
          name: pdfTeX
          category: Package caption
          text: End \AtBeginDocument code.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1142
              end: 1142
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring ON
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1146
              end: 1146
        - name: pdfTeX
          severity: info
          text: nameref 2016/05/21 v2.44 Cross-referencing by name of section
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
          log:
            file: main.log
            range:
              start: 1148
              end: 1148
        - name: pdfTeX
          severity: info
          text: gettitlestring 2016/05/16 v1.5 Cleanup title references (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
          log:
            file: main.log
            range:
              start: 1150
              end: 1150
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1154
              end: 1154
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1155
              end: 1155
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \nameref
          source:
            file: main.tex
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 1156
              end: 1156
        - name: pdfTeX
          severity: info
          text: ragged2e 2009/05/21 v2.1 ragged2e Package (MS)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\ragged2e.sty'
          log:
            file: main.log
            range:
              start: 1163
              end: 1163
        - name: pdfTeX
          severity: info
          text: everysel 2011/10/28 v1.2 EverySelectfont Package (MS)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty'
          log:
            file: main.log
            range:
              start: 1165
              end: 1165
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \selectfont
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty'
            range:
              start: 126
              end: 126
          log:
            file: main.log
            range:
              start: 1167
              end: 1167
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+pplx
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1184
              end: 1184
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OML+zplm
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1189
              end: 1189
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMS+zplm
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1194
              end: 1194
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMX+zplm
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1199
              end: 1199
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+zplm
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1204
              end: 1204
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 12.50409pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1209
              end: 1210
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 9.37807pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1211
              end: 1212
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 7.29405pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1213
              end: 1214
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 12.50409pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1215
              end: 1216
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 9.37807pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1217
              end: 1218
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 7.29405pt.
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1219
              end: 1220
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for T1+cmtt
          source:
            file: main.tex
            range:
              start: 84
              end: 84
          log:
            file: main.log
            range:
              start: 1221
              end: 1221
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <10> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: main.tex
            range:
              start: 85
              end: 85
          log:
            file: main.log
            range:
              start: 1225
              end: 1226
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 10.42007pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1227
              end: 1228
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 7.91925pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1229
              end: 1230
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 6.25204pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1231
              end: 1232
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 10.42007pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1233
              end: 1234
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 7.91925pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1235
              end: 1236
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 6.25204pt.
          source:
            file: main.tex
            range:
              start: 97
              end: 97
          log:
            file: main.log
            range:
              start: 1237
              end: 1238
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <14.4> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: main.tex
            range:
              start: 122
              end: 122
          log:
            file: main.log
            range:
              start: 1242
              end: 1243
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <10.95> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: main.toc
            range:
              start: 2
              end: 2
          log:
            file: main.log
            range:
              start: 1245
              end: 1246
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 11.40997pt.
          source:
            file: main.toc
            range:
              start: 3
              end: 3
          log:
            file: main.log
            range:
              start: 1247
              end: 1248
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 8.33606pt.
          source:
            file: main.toc
            range:
              start: 3
              end: 3
          log:
            file: main.log
            range:
              start: 1249
              end: 1250
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 11.40997pt.
          source:
            file: main.toc
            range:
              start: 3
              end: 3
          log:
            file: main.log
            range:
              start: 1251
              end: 1252
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 8.33606pt.
          source:
            file: main.toc
            range:
              start: 3
              end: 3
          log:
            file: main.log
            range:
              start: 1253
              end: 1254
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+fplmbb
          source:
            file: main.tex
            range:
              start: 137
              end: 137
          log:
            file: main.log
            range:
              start: 1265
              end: 1266
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown definition defaults to 0
          source:
            file: main.tex
            range:
              start: 259
              end: 259
          log:
            file: main.log
            range:
              start: 1275
              end: 1276
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/tirivialToGlobalAllR.png used Requested size: 469.75502pt x
            276.67398pt.
          source:
            file: main.tex
            range:
              start: 320
              end: 320
          log:
            file: main.log
            range:
              start: 1280
              end: 1281
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown inftheorem defaults to 0
          source:
            file: main.tex
            range:
              start: 357
              end: 357
          log:
            file: main.log
            range:
              start: 1282
              end: 1283
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <12> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: main.tex
            range:
              start: 399
              end: 399
          log:
            file: main.log
            range:
              start: 1286
              end: 1287
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/easyMinimizationPathMinDP.png used Requested size: 197.29623pt x
            178.65411pt.
          source:
            file: main.tex
            range:
              start: 514
              end: 514
          log:
            file: main.log
            range:
              start: 1291
              end: 1293
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/easyMinimizationPathMinMaxDP.png used Requested size:
            197.29623pt x 182.12708pt.
          source:
            file: main.tex
            range:
              start: 521
              end: 521
          log:
            file: main.log
            range:
              start: 1297
              end: 1299
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/diagram_new_normal.png used Requested size: 150.32504pt x
            234.39258pt.
          source:
            file: main.tex
            range:
              start: 571
              end: 571
          log:
            file: main.log
            range:
              start: 1303
              end: 1304
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown remark defaults to 0
          source:
            file: main.tex
            range:
              start: 644
              end: 644
          log:
            file: main.log
            range:
              start: 1309
              end: 1310
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 773.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1312
              end: 1314
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 826.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1317
              end: 1319
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown lemma defaults to 0
          source:
            file: main.tex
            range:
              start: 838
              end: 838
          log:
            file: main.log
            range:
              start: 1322
              end: 1323
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1054.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1325
              end: 1327
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1099.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1331
              end: 1333
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1113.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1336
              end: 1338
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1194.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1342
              end: 1344
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 1209.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1347
              end: 1349
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown theorem defaults to 0
          source:
            file: main.tex
            range:
              start: 1235
              end: 1235
          log:
            file: main.log
            range:
              start: 1352
              end: 1353
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/2DBiSpernerLarge.png used Requested size: 457.90042pt x
            246.1865pt.
          source:
            file: main.tex
            range:
              start: 1485
              end: 1485
          log:
            file: main.log
            range:
              start: 1358
              end: 1359
        - severity: info
          name: pdfTeX
          category: >-
            [20 <c:/Users/mzampet/Documents/Random/Local min
            max/img/2DBiSpernerLarge.png>]Package mdframed
          text: mdframed detected package amsthm on input line 1548.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1360
              end: 1363
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown claim defaults to 0
          source:
            file: main.tex
            range:
              start: 1622
              end: 1622
          log:
            file: main.log
            range:
              start: 1367
              end: 1368
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/colorsAssignment.png used Requested size: 373.34494pt x
            101.35814pt.
          source:
            file: main.tex
            range:
              start: 1716
              end: 1716
          log:
            file: main.log
            range:
              start: 1372
              end: 1373
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            img/Interpolation2D.png used Requested size: 444.29022pt x
            187.01726pt.
          source:
            file: main.tex
            range:
              start: 1821
              end: 1821
          log:
            file: main.log
            range:
              start: 1378
              end: 1379
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 2321.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1382
              end: 1384
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 2346.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1388
              end: 1390
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'img/smoothStep.pdf used Requested size: 205.56436pt x 140.5225pt.'
          source:
            file: main.tex
            range:
              start: 2932
              end: 2932
          log:
            file: main.log
            range:
              start: 1397
              end: 1398
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'img/seic3_5.pdf used Requested size: 205.56436pt x 141.32549pt.'
          source:
            file: main.tex
            range:
              start: 2939
              end: 2939
          log:
            file: main.log
            range:
              start: 1402
              end: 1403
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown example defaults to 0
          source:
            file: main.tex
            range:
              start: 2989
              end: 2989
          log:
            file: main.log
            range:
              start: 1405
              end: 1406
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/it' in size <10.95> not available Font shape
            `T1/pplx/b/it' tried instead.
          source:
            file: main.tex
            range:
              start: 3059
              end: 3059
          log:
            file: main.log
            range:
              start: 1409
              end: 1410
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'img/blackBox.png used Requested size: 417.68236pt x 156.10239pt.'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 3227
              end: 3227
          log:
            file: main.log
            range:
              start: 1423
              end: 1424
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown corollary defaults to 0
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 3248
              end: 3248
          log:
            file: main.log
            range:
              start: 1425
              end: 1426
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 3328.
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
          log:
            file: main.log
            range:
              start: 1428
              end: 1430
        - severity: info
          name: pdfTeX
          category: Package mdframed
          text: mdframed detected package amsthm on input line 3531.
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
          log:
            file: main.log
            range:
              start: 1455
              end: 1457
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `BeforeClearDocument'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1464
              end: 1464
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AfterLastShipout'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1465
              end: 1465
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtVeryEndDocument'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1467
              end: 1467
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtEndAfterFileList'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1468
              end: 1468
        - severity: info
          name: pdfTeX
          category: Package rerunfilecheck
          text: >-
            File `main.out' has not changed. Checksum:
            D2FF32FA9C2EE4C3A4FE2A9BF974A420;2751.
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
          log:
            file: main.log
            range:
              start: 1470
              end: 1471
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AtVeryVeryEnd'
          source:
            file: '"c:\Users\mzampet\Documents\Random\Local min max\main.tex"'
            range:
              start: 4960
              end: 4960
          log:
            file: main.log
            range:
              start: 1472
              end: 1472
      inputs: []
      outputs:
        - main.pdf
      calls: []
    type: ParsedLaTeXLog
  main.blg-ParsedBibTeXLog:
    timeStamp: 2020-09-20T23:21:51.216Z
    jobNames: []
    value:
      messages: []
      inputs:
        - "main.aux\r"
        - "c:\\texlive\\2016\\texmf-dist\\bibtex\\bst\\base\\alpha.bst\r"
        - "refs.bib\r"
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  main.pdf:
    timeStamp: 2020-09-20T23:43:22.741Z
    jobNames: []
    hash: R6HobAwVEnYfE4ApeBU7HOpg18GWGh3R5hBMnxuDvVE=
    type: PortableDocumentFormat
  main.aux:
    timeStamp: 2020-09-20T23:43:22.581Z
    jobNames: []
    hash: oHXgpVqjVyzj38qk5vtaQdDT89Bzat3Loz0RrdbFm9U=
    type: LaTeXAuxilary
  main.fls:
    timeStamp: 2020-09-20T23:43:22.717Z
    jobNames: []
    hash: 3y5Ae/WnkBYATD6/a6k6HrgMgdEEH8GrHZvqnm2x1L4=
    type: FileListing
  main.synctex.gz:
    timeStamp: 2020-09-20T23:43:22.742Z
    jobNames: []
    hash: Ll/J2TRJVO7AhxadT/4mT0gu7XRIVd+1wF0lxx3t1wM=
    type: SyncTeX
  main.aux-ParsedLaTeXAuxilary:
    timeStamp: 2020-09-20T23:22:06.006Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - providecommand
        - providecommand
        - HyperFirstAtBeginDocument
        - global
        - gdef
        - global
        - gdef
        - gdef
        - AtEndDocument
        - let
        - let
        - fi
        - fi
        - global
        - gdef
        - providecommand
        - providecommand
        - citation
        - select@language
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - providecommand
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - bibstyle
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - newlabel
    type: ParsedLaTeXAuxilary
  'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc':
    timeStamp: 2017-03-27T23:00:36.935Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc':
    timeStamp: 2017-03-27T22:43:26.014Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map':
    timeStamp: 2017-03-27T23:15:43.842Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm':
    timeStamp: 2017-03-28T00:17:56.014Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm':
    timeStamp: 2017-03-28T00:17:56.029Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm':
    timeStamp: 2017-03-28T00:17:56.045Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm':
    timeStamp: 2017-03-28T00:17:56.061Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm':
    timeStamp: 2017-03-28T00:17:56.076Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm':
    timeStamp: 2017-03-28T00:17:56.123Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm':
    timeStamp: 2017-03-28T00:17:56.139Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm':
    timeStamp: 2017-03-28T00:17:56.139Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm':
    timeStamp: 2017-03-28T00:17:56.154Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm':
    timeStamp: 2017-03-28T00:17:56.170Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm':
    timeStamp: 2017-03-28T00:17:56.186Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm':
    timeStamp: 2017-03-28T00:17:56.201Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm':
    timeStamp: 2017-03-27T23:01:32.690Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm':
    timeStamp: 2017-03-27T23:01:33.144Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm':
    timeStamp: 2017-03-27T23:01:33.144Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm':
    timeStamp: 2017-03-27T22:13:54.782Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm':
    timeStamp: 2017-03-27T22:13:54.813Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm':
    timeStamp: 2017-03-27T22:41:08.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm':
    timeStamp: 2017-03-27T22:41:08.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm':
    timeStamp: 2017-03-27T22:41:08.109Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm':
    timeStamp: 2017-03-27T22:41:08.125Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm':
    timeStamp: 2017-03-27T22:41:08.140Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm':
    timeStamp: 2017-03-27T22:41:08.140Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss10.tfm':
    timeStamp: 2017-03-27T22:41:08.187Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss8.tfm':
    timeStamp: 2017-03-27T22:41:08.203Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss9.tfm':
    timeStamp: 2017-03-27T22:41:08.203Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmssbx10.tfm':
    timeStamp: 2017-03-27T22:41:08.203Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm':
    timeStamp: 2017-03-27T22:41:08.234Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\latex-fonts\lasy6.tfm':
    timeStamp: 2017-03-27T23:42:00.429Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm':
    timeStamp: 2017-03-27T23:57:46.684Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb':
    timeStamp: 2017-03-27T22:13:54.829Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbx10.pfb':
    timeStamp: 2017-03-27T22:13:54.829Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb':
    timeStamp: 2017-03-27T22:13:54.907Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb':
    timeStamp: 2017-03-27T22:13:54.954Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmib10.pfb':
    timeStamp: 2017-03-27T22:13:55.001Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb':
    timeStamp: 2017-03-27T22:13:55.001Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss10.pfb':
    timeStamp: 2017-03-27T22:13:55.094Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss8.pfb':
    timeStamp: 2017-03-27T22:13:55.110Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmssbx10.pfb':
    timeStamp: 2017-03-27T22:13:55.141Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb':
    timeStamp: 2017-03-27T22:13:55.188Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb':
    timeStamp: 2017-03-27T22:13:55.688Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msbm10.pfb':
    timeStamp: 2017-03-27T22:13:55.735Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb':
    timeStamp: 2017-03-27T22:43:27.686Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb':
    timeStamp: 2017-03-27T23:17:30.728Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb':
    timeStamp: 2017-03-28T00:17:56.358Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb':
    timeStamp: 2017-03-28T00:17:56.373Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb':
    timeStamp: 2017-03-28T00:17:56.373Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb':
    timeStamp: 2017-03-28T00:17:56.389Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf':
    timeStamp: 2017-03-28T00:17:56.404Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf':
    timeStamp: 2017-03-28T00:17:56.420Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf':
    timeStamp: 2017-03-28T00:17:56.436Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf':
    timeStamp: 2017-03-28T00:17:56.483Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf':
    timeStamp: 2017-03-28T00:17:56.483Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf':
    timeStamp: 2017-03-28T00:17:56.498Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf':
    timeStamp: 2017-03-28T00:17:56.529Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf':
    timeStamp: 2017-03-27T23:57:46.778Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf':
    timeStamp: 2017-03-27T23:57:46.778Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf':
    timeStamp: 2017-03-27T23:57:46.793Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii':
    timeStamp: 2017-03-28T00:06:31.505Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf':
    timeStamp: 2017-03-27T22:21:31.377Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def':
    timeStamp: 2017-03-27T22:21:12.406Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty':
    timeStamp: 2017-03-27T22:21:12.406Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty':
    timeStamp: 2017-03-27T23:30:14.761Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty':
    timeStamp: 2017-03-28T00:14:51.760Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty':
    timeStamp: 2017-03-28T00:14:51.776Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty':
    timeStamp: 2017-03-28T00:14:51.776Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty':
    timeStamp: 2017-03-28T00:14:51.823Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex':
    timeStamp: 2017-03-28T00:21:22.504Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex':
    timeStamp: 2017-03-28T00:21:22.567Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex':
    timeStamp: 2017-03-28T00:21:22.567Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex':
    timeStamp: 2017-03-28T00:21:22.817Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex':
    timeStamp: 2017-03-28T00:21:22.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex':
    timeStamp: 2017-03-28T00:21:23.754Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex':
    timeStamp: 2017-03-28T00:21:23.879Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex':
    timeStamp: 2017-03-28T00:21:23.895Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex':
    timeStamp: 2017-03-28T00:21:23.895Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg':
    timeStamp: 2017-03-28T00:21:23.910Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def':
    timeStamp: 2017-03-28T00:21:23.910Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def':
    timeStamp: 2017-03-28T00:21:23.926Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex':
    timeStamp: 2017-03-28T00:21:23.989Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex':
    timeStamp: 2017-03-28T00:21:23.989Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\ulem\ulem.sty':
    timeStamp: 2017-03-28T01:19:52.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\CaseFolding.txt':
    timeStamp: 2017-03-28T01:21:33.927Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\SpecialCasing.txt':
    timeStamp: 2017-03-28T01:21:33.963Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\UnicodeData.txt':
    timeStamp: 2017-03-28T01:21:33.973Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty':
    timeStamp: 2017-03-27T22:13:08.590Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty':
    timeStamp: 2017-03-27T22:13:08.605Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty':
    timeStamp: 2017-03-27T22:13:09.808Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty':
    timeStamp: 2017-03-27T22:13:44.468Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty':
    timeStamp: 2017-03-27T22:13:55.782Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty':
    timeStamp: 2017-03-27T22:13:55.782Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\arydshln\arydshln.sty':
    timeStamp: 2017-03-27T22:19:52.304Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls':
    timeStamp: 2017-03-27T23:41:06.251Z
    jobNames: []
    type: LaTeXClass
  'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty':
    timeStamp: 2017-03-27T23:41:06.361Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty':
    timeStamp: 2017-03-27T23:41:06.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty':
    timeStamp: 2017-03-27T23:41:06.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo':
    timeStamp: 2017-03-27T23:41:06.579Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd':
    timeStamp: 2017-03-27T23:41:06.611Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def':
    timeStamp: 2017-03-27T23:41:06.626Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\bezos\accents.sty':
    timeStamp: 2017-03-27T22:25:28.214Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cancel\cancel.sty':
    timeStamp: 2017-03-27T22:33:41.750Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\carlisle\remreset.sty':
    timeStamp: 2017-03-27T22:34:04.284Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty':
    timeStamp: 2017-03-27T22:40:10.369Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty':
    timeStamp: 2017-03-27T22:40:59.311Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty':
    timeStamp: 2017-03-27T22:44:06.597Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap':
    timeStamp: 2017-03-27T22:44:06.628Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap':
    timeStamp: 2017-03-27T22:44:06.628Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\comment\comment.sty':
    timeStamp: 2017-03-27T22:46:27.486Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.cfg':
    timeStamp: 2017-03-27T22:50:01.806Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.sty':
    timeStamp: 2017-03-27T22:50:01.806Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\contour\pdftex.cnt':
    timeStamp: 2017-03-27T22:50:01.837Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty':
    timeStamp: 2017-03-27T22:58:05.090Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty':
    timeStamp: 2017-03-27T23:04:23.208Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\environ\environ.sty':
    timeStamp: 2017-03-27T23:04:33.647Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\etoolbox\etoolbox.sty':
    timeStamp: 2017-03-27T23:06:44.426Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty':
    timeStamp: 2017-03-27T23:14:02.894Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty':
    timeStamp: 2017-03-27T23:19:29.350Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg':
    timeStamp: 2017-03-27T23:23:48.518Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg':
    timeStamp: 2017-03-27T23:23:48.518Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def':
    timeStamp: 2017-03-27T23:23:49.971Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\dvipsnam.def':
    timeStamp: 2017-03-27T23:23:37.782Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty':
    timeStamp: 2017-03-27T23:23:37.970Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty':
    timeStamp: 2017-03-27T23:23:37.985Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def':
    timeStamp: 2017-03-27T23:28:09.389Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty':
    timeStamp: 2017-03-27T23:28:09.436Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty':
    timeStamp: 2017-03-27T23:28:09.451Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def':
    timeStamp: 2017-03-27T23:28:09.467Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3-code.tex':
    timeStamp: 2017-03-27T23:39:57.791Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3.sty':
    timeStamp: 2017-03-27T23:39:57.807Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\l3pdfmode.def':
    timeStamp: 2017-03-27T23:39:57.869Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\l3packages\xparse\xparse.sty':
    timeStamp: 2017-03-27T23:40:21.622Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg':
    timeStamp: 2017-03-27T23:43:20.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg':
    timeStamp: 2017-03-27T23:43:20.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg':
    timeStamp: 2017-03-27T23:48:11.514Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty':
    timeStamp: 2017-03-27T23:48:11.514Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty':
    timeStamp: 2017-03-27T23:48:11.530Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty':
    timeStamp: 2017-03-27T23:58:04.389Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mhsetup.sty':
    timeStamp: 2017-03-27T23:58:04.389Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mdframed\md-frame-0.mdf':
    timeStamp: 2017-03-27T23:58:53.957Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty':
    timeStamp: 2017-03-27T23:58:53.988Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap':
    timeStamp: 2017-03-28T00:04:08.146Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap':
    timeStamp: 2017-03-28T00:04:08.162Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap':
    timeStamp: 2017-03-28T00:04:08.162Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty':
    timeStamp: 2017-03-28T00:06:33.927Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty':
    timeStamp: 2017-03-28T00:06:33.927Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ms\ragged2e.sty':
    timeStamp: 2017-03-28T00:06:33.927Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty':
    timeStamp: 2017-03-28T00:07:36.730Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\needspace\needspace.sty':
    timeStamp: 2017-03-28T00:11:11.940Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty':
    timeStamp: 2017-03-28T00:14:52.073Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty':
    timeStamp: 2017-03-28T00:14:52.135Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty':
    timeStamp: 2017-03-28T00:14:52.135Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty':
    timeStamp: 2017-03-28T00:14:52.198Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty':
    timeStamp: 2017-03-28T00:14:52.260Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty':
    timeStamp: 2017-03-28T00:14:52.416Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty':
    timeStamp: 2017-03-28T00:14:52.432Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty':
    timeStamp: 2017-03-28T00:21:24.020Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty':
    timeStamp: 2017-03-28T00:21:24.051Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty':
    timeStamp: 2017-03-28T00:21:24.067Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty':
    timeStamp: 2017-03-28T00:21:24.067Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty':
    timeStamp: 2017-03-28T00:21:24.145Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty':
    timeStamp: 2017-03-28T00:21:24.145Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty':
    timeStamp: 2017-03-28T00:21:24.161Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty':
    timeStamp: 2017-03-28T00:21:24.161Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty':
    timeStamp: 2017-03-28T00:21:24.176Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty':
    timeStamp: 2017-03-28T00:21:24.176Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty':
    timeStamp: 2017-03-28T00:28:28.189Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd':
    timeStamp: 2017-03-28T00:28:28.236Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd':
    timeStamp: 2017-03-28T00:28:28.267Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd':
    timeStamp: 2017-03-28T00:28:28.283Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd':
    timeStamp: 2017-03-28T00:28:28.299Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd':
    timeStamp: 2017-03-28T00:28:28.330Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd':
    timeStamp: 2017-03-28T00:28:28.361Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd':
    timeStamp: 2017-03-28T00:28:28.424Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\sidecap\sidecap.sty':
    timeStamp: 2017-03-28T00:51:58.192Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty':
    timeStamp: 2017-03-28T00:53:48.660Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\aliasctr.sty':
    timeStamp: 2017-03-28T01:08:56.604Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\parseargs.sty':
    timeStamp: 2017-03-28T01:08:56.606Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-amsthm.sty':
    timeStamp: 2017-03-28T01:08:56.608Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-autoref.sty':
    timeStamp: 2017-03-28T01:08:56.635Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty':
    timeStamp: 2017-03-28T01:08:56.639Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-listof.sty':
    timeStamp: 2017-03-28T01:08:56.641Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-patch.sty':
    timeStamp: 2017-03-28T01:08:56.650Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-restate.sty':
    timeStamp: 2017-03-28T01:08:56.653Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thmtools.sty':
    timeStamp: 2017-03-28T01:08:56.666Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty':
    timeStamp: 2017-03-28T01:11:42.965Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty':
    timeStamp: 2017-03-28T01:13:58.944Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty':
    timeStamp: 2017-03-28T01:13:58.946Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty':
    timeStamp: 2017-03-28T01:13:58.973Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\xspace.sty':
    timeStamp: 2017-03-28T01:13:59.085Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\trimspaces\trimspaces.sty':
    timeStamp: 2017-03-28T01:15:43.629Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-0.def':
    timeStamp: 2017-03-28T01:18:50.528Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-32.def':
    timeStamp: 2017-03-28T01:18:51.135Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def':
    timeStamp: 2017-03-28T01:18:51.342Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty':
    timeStamp: 2017-03-28T01:18:51.352Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def':
    timeStamp: 2017-03-28T01:18:51.355Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def':
    timeStamp: 2017-03-28T01:18:51.368Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty':
    timeStamp: 2017-03-28T01:22:56.326Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\wrapfig\wrapfig.sty':
    timeStamp: 2017-03-28T01:28:14.042Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty':
    timeStamp: 2017-03-28T01:28:50.881Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\web2c\texmf.cnf':
    timeStamp: 2017-03-27T23:38:43.299Z
    jobNames: []
  'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map':
    timeStamp: 2017-03-28T01:35:54.000Z
    jobNames: []
  'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt':
    timeStamp: 2017-03-28T01:41:22.371Z
    jobNames: []
  'c:\texlive\2016\texmf.cnf':
    timeStamp: 2017-03-28T01:34:44.913Z
    jobNames: []
  color-edits.sty:
    timeStamp: 2020-09-20T23:17:37.189Z
    jobNames: []
    hash: gWiiXRLVi7wm9pb4n0Wig4bTlAuNYyC8WFBaUhViCLs=
    type: LaTeXStyle
  headers\bbhead.tex:
    timeStamp: 2020-09-20T23:17:37.280Z
    jobNames: []
    hash: klCeGslVCcKe8UiuHO/MbzzpWHLc2xBbhwKnz+fQ3j0=
    type: TeX
  headers\calhead.tex:
    timeStamp: 2020-09-20T23:17:37.582Z
    jobNames: []
    hash: mNqyM70YP26Nka/ebN9zO659hZuRhQiyVc4J+wcjGWA=
    type: TeX
  headers\comphead.tex:
    timeStamp: 2020-09-20T23:17:37.319Z
    jobNames: []
    hash: KTMhbGtfHInZxXJXrZF+nqgkHUuDp5aHs/jM7fiyKI0=
    type: TeX
  headers\crypthead.tex:
    timeStamp: 2020-09-20T23:17:37.363Z
    jobNames: []
    hash: myFk8n0VoN++2UwdwXLAOjg1cA7VUa4S8K/Et5H9OqM=
    type: TeX
  headers\head.tex:
    timeStamp: 2020-09-20T23:17:37.392Z
    jobNames: []
    hash: u6OkoJaksqDPIAylBJeKY7luyD6QV7rfXY31bbvm74I=
    type: TeX
  headers\header.tex:
    timeStamp: 2020-09-20T23:17:37.416Z
    jobNames: []
    hash: z642HWvFRM7xKbbV7TTFaj4DDKluj/hyo03EG5qYyps=
    type: TeX
  headers\latthead.tex:
    timeStamp: 2020-09-20T23:17:37.438Z
    jobNames: []
    hash: HbjIaveLsfUp44wa/AhiTIm/BqS752bLizukhz3Y/9M=
    type: TeX
  headers\lrhead.tex:
    timeStamp: 2020-09-20T23:17:37.462Z
    jobNames: []
    hash: 6JBZB3UmWDaOY/tUPGEa0mHdxwNiD13PwdHvoAboxDc=
    type: TeX
  headers\marginnotes.tex:
    timeStamp: 2020-09-20T23:17:37.485Z
    jobNames: []
    hash: EhRvZNQbOTVqcP6aYe9JBs+mY6k5VoK61JXqdj70sNk=
    type: TeX
  headers\packages.tex:
    timeStamp: 2020-09-20T23:17:37.508Z
    jobNames: []
    hash: BLfQIWsHWmoGftRiPQ0QE30MkYkfWwitRgn7SBiU2Pw=
    type: TeX
  headers\probhead.tex:
    timeStamp: 2020-09-20T23:17:37.531Z
    jobNames: []
    hash: Mt+NdBex/7BOE0CbPQIa0eOJUxmIkXXNP4/VzUaKtgg=
    type: TeX
  headers\thmhead.tex:
    timeStamp: 2020-09-20T23:17:37.556Z
    jobNames: []
    hash: HrnAEDOyNgvYkykFv22/axQ90Hbu0OO1XrwYCsaCfLE=
    type: TeX
  headers\vecmathead.tex:
    timeStamp: 2020-09-20T23:17:37.244Z
    jobNames: []
    hash: iTRFXQ//sy383Xv7d6XLWPJnlCW7FjpE/j8rS69ZTqo=
    type: TeX
  img\2DBiSpernerLarge.png:
    timeStamp: 2020-09-20T23:24:54.278Z
    jobNames: []
    hash: HCQyCIZAkpcnYana4FVefaWrdtL0TLvlnYJ/q7lye4o=
  img\Interpolation2D.png:
    timeStamp: 2020-09-20T23:25:42.301Z
    jobNames: []
    hash: ycHOpwrWaVhDTAMYmw3SAP8o664gFsMXjVAW2r0mcko=
  img\blackBox.png:
    timeStamp: 2020-09-20T23:26:07.942Z
    jobNames: []
    hash: n47TSaxpAmvgpaDW+VjSG0+4NHYa/foYvqetSy24jYE=
  img\colorsAssignment.png:
    timeStamp: 2020-09-20T23:25:24.196Z
    jobNames: []
    hash: xQQalqr0RRyWutRqo7EEpkjpP3N5pPiaE4hGMeIFA/k=
  img\diagram_new_normal.png:
    timeStamp: 2020-09-20T23:17:38.001Z
    jobNames: []
    hash: mIHlkv44pUetvhCp4XU+YiLzWzy5qFMCGLC7D+2cZYw=
  img\easyMinimizationPathMinDP.png:
    timeStamp: 2020-09-20T23:17:38.085Z
    jobNames: []
    hash: qTsFhQUXDcPdnTLAu0guBZitAovwd8qwB9IhZX5/oQA=
  img\easyMinimizationPathMinMaxDP.png:
    timeStamp: 2020-09-20T23:17:38.102Z
    jobNames: []
    hash: M4h36p2jVdVry3Hmt2LBNKEbCfnhIApaqPsB+3811Rs=
  img\seic3_5.pdf:
    timeStamp: 2020-09-20T23:38:05.599Z
    jobNames: []
    hash: VCbK+2fkcvNT8lH0EpPLachCLL78MgY2nnjtmFaxNj0=
    type: PortableDocumentFormat
  img\smoothStep.pdf:
    timeStamp: 2020-09-20T23:17:37.842Z
    jobNames: []
    hash: 3p30Q5+AKaaIYNR/IFTqgJxF6vZ3NeRDMvtPXegSMHI=
    type: PortableDocumentFormat
  img\tirivialToGlobalAllR.png:
    timeStamp: 2020-09-20T23:24:29.224Z
    jobNames: []
    hash: /iOtd2XXxMRSxuVFrHJh+ZPDP4A4sSdTQohxgDVvZqg=
  main.bbl:
    timeStamp: 2020-09-20T23:42:51.628Z
    jobNames: []
    hash: LciAkpIAGCKR15p1R2G3gROollMyF+LT8DWEMDBKT5A=
  main.out:
    timeStamp: 2020-09-20T23:43:22.602Z
    jobNames: []
    hash: qAXWHQKyFZZ+pwGeSf49nVDm5ZU+EttHqH74nGj/JRg=
    type: OUT
  main.toc:
    timeStamp: 2020-09-20T23:43:22.603Z
    jobNames: []
    hash: ins2oW7mE5u4q3iy5aMjWq6Vsnch7UGA2l/gjKNyOEA=
    type: TableOfContents
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml'
        type: default
    outputs:
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs:
      - file: main.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
      - file: main.fls-ParsedFileListing
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.aux
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss8.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmss9.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmssbx10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\latex-fonts\lasy6.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbx10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmib10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmss8.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmssbx10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msbm10.pfb
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\ulem\ulem.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\CaseFolding.txt'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\SpecialCasing.txt'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\unicode-data\UnicodeData.txt'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\arydshln\arydshln.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\bezos\accents.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cancel\cancel.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\carlisle\remreset.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cleveref\cleveref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\comment\comment.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\contour\contour.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\contour\pdftex.cnt'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\environ\environ.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\etoolbox\etoolbox.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\dvipsnam.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3-code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\expl3.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\l3kernel\l3pdfmode.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\l3packages\xparse\xparse.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mathtools.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mathtools\mhsetup.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\md-frame-0.mdf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mdframed\mdframed.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everysel.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\ragged2e.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\needspace\needspace.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-abspage.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\zref-base.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\sidecap\sidecap.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\aliasctr.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\parseargs.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-amsthm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-autoref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-kv.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-listof.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-patch.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thm-restate.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\thmtools\thmtools.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\calc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\xspace.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\trimspaces\trimspaces.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-0.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-32.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\wrapfig\wrapfig.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\web2c\texmf.cnf'
        type: default
      - file: 'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map'
        type: default
      - file: 'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt'
        type: default
      - file: 'c:\texlive\2016\texmf.cnf'
        type: default
      - file: color-edits.sty
        type: default
      - file: headers\bbhead.tex
        type: default
      - file: headers\calhead.tex
        type: default
      - file: headers\comphead.tex
        type: default
      - file: headers\crypthead.tex
        type: default
      - file: headers\head.tex
        type: default
      - file: headers\header.tex
        type: default
      - file: headers\latthead.tex
        type: default
      - file: headers\lrhead.tex
        type: default
      - file: headers\marginnotes.tex
        type: default
      - file: headers\packages.tex
        type: default
      - file: headers\probhead.tex
        type: default
      - file: headers\thmhead.tex
        type: default
      - file: headers\vecmathead.tex
        type: default
      - file: img\2DBiSpernerLarge.png
        type: default
      - file: img\Interpolation2D.png
        type: default
      - file: img\blackBox.png
        type: default
      - file: img\colorsAssignment.png
        type: default
      - file: img\diagram_new_normal.png
        type: default
      - file: img\easyMinimizationPathMinDP.png
        type: default
      - file: img\easyMinimizationPathMinMaxDP.png
        type: default
      - file: img\seic3_5.pdf
        type: default
      - file: img\smoothStep.pdf
        type: default
      - file: img\tirivialToGlobalAllR.png
        type: default
      - file: main.bbl
        type: default
      - file: main.out
        type: default
      - file: main.toc
        type: default
    outputs:
      - file: main.pdf
        type: target
      - file: main.aux
        type: default
      - file: main.fls
        type: default
      - file: main.log
        type: default
      - file: main.synctex.gz
        type: target
      - file: main.out
        type: default
      - file: main.toc
        type: default
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - main.aux
    inputs:
      - file: main.aux
        type: default
    outputs:
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - main.fls
    inputs:
      - file: main.fls
        type: default
    outputs:
      - file: main.fls-ParsedFileListing
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - main.aux
      - main.aux-ParsedLaTeXAuxilary
    inputs:
      - file: main.aux
        type: default
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs:
      - file: main.bbl
        type: default
      - file: main.blg
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.log-ParsedLaTeXLog
    inputs:
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.blg-ParsedBibTeXLog
    inputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []

